Causal statistical modeling and calculation of distribution functions of classification features

Statistical system models provide the basis for the examination of various sorts of distributions. Classification distributions are a very common and versatile form of statistics in e.g. real economic, social, and IT systems. The statistical distributions of classification features can be applied in determining the a priori probabilities in Bayesian networks. We investigate a statistical model of classification distributions based on finding the critical point of a specialized form of entropy. A distribution function for classification features is derived, with the two parameters $n_0$, minimal class, and $\bar{N}$, average number of classes. Efficient algorithms for the computation of the class probabilities and the approximation of real frequency distributions are developed and applied to examples from different domains. The method is compared to established distributions like Zipf's law. The majority of examples can be approximated with a sufficient quality ($3-5\%$).

==> newcharts/bugs_glibc_2014.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
libc;	0.33674775928297057;	0.31992508404866050966;	0.33289972447694616;	0.2920450917974188;	0.28611418520598664;	2;	9.727461682990927804;	0.0588376406977892;	0.957;	1.133395275255073;	0.34453947679191177;	0.05690123403617659;	0.10129557348322457;	0.07599043290646017;	0.9995;	0.07163296381491693;	0.9690581702035689;	0.14950541917932961881
localedata;	0.1357234314980794;	0.17520811971992811036;	0.15174956713266677;	0.2069275511415999;	0.14305709260299332;	;	;	;	;	;	;	;	;	;	;	;	;	
math;	0.10243277848911651;	0.11365517089210726564;	0.09583992383165024;	0.14661780877030273;	0.0953713950686622;	;	;	;	;	;	;	;	;	;	;	;	;	
dynamic-link;	0.088348271446863;	0.080520449126230958495;	0.06917377646116513;	0.10388554704295937;	0.07152854630149666;	;	;	;	;	;	;	;	;	;	;	;	;	
nptl;	0.08450704225352113;	0.060226094739067038705;	0.05371605814477656;	0.07360774911949762;	0.05722283704119733;	;	;	;	;	;	;	;	;	;	;	;	;	
manual;	0.06017925736235595;	0.046738805052597684214;	0.04368783115796135;	0.05215451893609783;	0.0476856975343311;	;	;	;	;	;	;	;	;	;	;	;	;	
network;	0.04865556978233035;	0.03725586414896008866;	0.03668455962707647;	0.03695390604921068;	0.04087345502942666;	;	;	;	;	;	;	;	;	;	;	;	;	
stdio;	0.046094750320102434;	0.030307683714674498803;	0.031532289945288325;	0.02618356376687275;	0.03576427315074833;	;	;	;	;	;	;	;	;	;	;	;	;	
build;	0.026888604353393086;	0.025053829946290254476;	0.0275917651013034;	0.01855227457202823;	0.0317904650228874;	;	;	;	;	;	;	;	;	;	;	;	;	
malloc;	0.023047375160051217;	0.020981200120651839963;	0.024486017777126456;	0.01314515070829999;	0.028611418520598664;	;	;	;	;	;	;	;	;	;	;	;	;	
regex;	0.01792573623559539;	0.01776012016764691225;	0.021978795423810392;	0.00931395158437594;	0.026010380473271512;	;	;	;	;	;	;	;	;	;	;	;	;	
nscd;	0.011523687580025609;	0.015169902144604470587;	0.019914734016683686;	0.006599368545947852;	0.02384284876716555;	;	;	;	;	;	;	;	;	;	;	;	;	
nis;	0.006402048655569782;	0.013057755604252797294;	0.01818759619373062;	0.00467596001661672;	0.022008783477383588;	;	;	;	;	;	;	;	;	;	;	;	;	
hurd;	0.005121638924455826;	0.011314879091953321973;	0.016722351010076825;	0.003313135480276147;	0.02043672751471333;	;	;	;	;	;	;	;	;	;	;	;	;	
admin;	0.005121638924455826;	0.009861924277886490098;	0.015464545455003519;	0.0023475108152457946;	0.019074279013732442;	;	;	;	;	;	;	;	;	;	;	;	;	
soft-fp;	0.0012804097311139564;	0.008639824686718753531;	0.014373731781897622;	0.001663320760802892;	0.017882136575374165;	;	;	;	;	;	;	;	;	;	;	;	;	
ports;	0.0;	0.007603822530873196074;	0.013419256115784272;	0.0011785402373229248;	0.016830246188587448;	;	;	;	;	;	;	;	;	;	;	;	;	
linuxthreads;	0.0;	0.006719469986895809188;	0.012577476347052282;	0.0008350506551236217;	0.0158952325114437;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/bugs_linux_kernel_2014.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
Drivers;	0.4640921409214092;	0.45679391122563660398;	0.4608961263921327;	0.46124525227324736;	0.2779522965244017;	1;	8.788445587950104305;	0.03680702092621415;	0.968;	1.5005810565673503;	0.6184911910430293;	0.037443167734955284;	0.13723693630832853;	0.19229988296483955;	0.968;	0.03680702092838733;	0.8876911966649449;	0.24255516463548095334
File System;	0.1402439024390244;	0.16215275040074610459;	0.1628857714821408;	0.24849897259068204;	0.13897614826220084;	;	;	;	;	;	;	;	;	;	;	;	;	
Networking;	0.0741869918699187;	0.09084958948112260582;	0.08864289710050767;	0.1338804878191831;	0.09265076550813389;	;	;	;	;	;	;	;	;	;	;	;	;	
IO/Storage;	0.05420054200542006;	0.060173385138813474814;	0.05756562711650746;	0.07212901056225347;	0.06948807413110042;	;	;	;	;	;	;	;	;	;	;	;	;	
Other;	0.04742547425474255;	0.04347019187442615347;	0.04118526933985958;	0.038859988109067954;	0.055590459304880345;	;	;	;	;	;	;	;	;	;	;	;	;	
Platform Specific/Hardware;	0.04539295392953929;	0.033122229583272920452;	0.03132737693773483;	0.020936079173490937;	0.046325382754066946;	;	;	;	;	;	;	;	;	;	;	;	;	
v4l-dvb;	0.03590785907859079;	0.026166099376442136237;	0.02485792929077584;	0.011279453043795431;	0.039707470932057384;	;	;	;	;	;	;	;	;	;	;	;	;	
Memory Management;	0.032520325203252036;	0.021219013142816847234;	0.020344327163530743;	0.006076880962901522;	0.03474403706555021;	;	;	;	;	;	;	;	;	;	;	;	;	
Virtualization;	0.023373983739837397;	0.01755260385792130503;	0.01704844705005383;	0.0032739603679265666;	0.0308835885027113;	;	;	;	;	;	;	;	;	;	;	;	;	
Process Management;	0.013550135501355014;	0.014748389191034284981;	0.014555328166102157;	0.0017638681021054522;	0.027795229652440172;	;	;	;	;	;	;	;	;	;	;	;	;	
ACPI;	0.013550135501355014;	0.012549660555021510366;	0.012615629392700212;	0.0009502957678120771;	0.025268390593127427;	;	;	;	;	;	;	;	;	;	;	;	;	
Power Management;	0.013211382113821139;	0.010790677646211290725;	0.01107144032855961;	0.0005119782172168091;	0.023162691377033473;	;	;	;	;	;	;	;	;	;	;	;	;	
Documentation;	0.012872628726287264;	0.009359940492439600447;	0.009818401002315463;	0.0002758316976492491;	0.02138094588649244;	;	;	;	;	;	;	;	;	;	;	;	;	
SCSI Drivers;	0.011856368563685637;	0.0081798617152884558;	0.00878506621800422;	0.000148606176726944;	0.019853735466028692;	;	;	;	;	;	;	;	;	;	;	;	;	
Tracing/Profiling;	0.006775067750677507;	0.0071949053514532004456;	0.007921050716411889;	8.006257420596284e-05;	0.01853015310162678;	;	;	;	;	;	;	;	;	;	;	;	;	
Timers;	0.005758807588075881;	0.0063643551247965990128;	0.007189909473219092;	4.3134248721460424e-05;	0.017372018532775105;	;	;	;	;	;	;	;	;	;	;	;	;	
Backports project;	0.0023712737127371273;	0.005657738564773912346;	0.006564697453619765;	2.3238865739920718e-05;	0.01635013508967069;	;	;	;	;	;	;	;	;	;	;	;	;	
EFI;	0.0013550135501355014;	0.0050518380924344592925;	0.0060251091109362115;	1.2520094748036598e-05;	0.01544179425135565;	;	;	;	;	;	;	;	;	;	;	;	;	
Alternate Trees;	0.0010162601626016261;	0.00452868417595943872;	0.005555582848957924;	6.7452850003146645e-06;	0.014629068238126404;	;	;	;	;	;	;	;	;	;	;	;	;	
Tools;	0.00033875338753387534;	0.004074175009389096206;	0.005144013415929967;	3.6340675251363536e-06;	0.013897614826220086;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/chronic_pain_patients.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
back pain;	0.14764872521246458;	0.15788504343298308398;	0.16438728865941613;	0.13307880475868922;	0.26483344171861206;	3;	327.27523170351031231;	0.03949076763288565;	0.9995;	0.6841474122048975;	0.13710813218426118;	0.049762843038738985;	0.06432869784238339;	0.1240824777782177;	0.9995;	0.20991363536353058;	0.9999999998735638;	0.062434267926031749377
arm or leg pain;	0.12498583569405099;	0.11312964466360059767;	0.10231029570648666;	0.11602820841685467;	0.13241672085930603;	;	;	;	;	;	;	;	;	;	;	;	;	
joint pain;	0.11592067988668556;	0.087967320311726836574;	0.07752592571197987;	0.10116220364945865;	0.08827781390620401;	;	;	;	;	;	;	;	;	;	;	;	;	
nausea;	0.05790368271954675;	0.07187148467032022818;	0.06367521900817706;	0.08820089172149922;	0.06620836042965302;	;	;	;	;	;	;	;	;	;	;	;	;	
difficulty walking;	0.050764872521246465;	0.060699409862274460147;	0.05466001074870834;	0.07690023565940046;	0.05296668834372241;	;	;	;	;	;	;	;	;	;	;	;	;	
numbness, tingling;	0.04101983002832861;	0.052495458928741748973;	0.04825008338050382;	0.0670474654966539;	0.044138906953102006;	;	;	;	;	;	;	;	;	;	;	;	;	
stomach and abdominal pain;	0.039093484419263455;	0.046217449570222509622;	0.043420677475963156;	0.05845707221802865;	0.03783334881694458;	;	;	;	;	;	;	;	;	;	;	;	;	
flatulence;	0.037053824362606236;	0.04125952731533659944;	0.03962977027621129;	0.050967314975901054;	0.03310418021482651;	;	;	;	;	;	;	;	;	;	;	;	;	
noticeable fatigue;	0.036827195467422094;	0.037245618247392240763;	0.03656164175778656;	0.04443717581619775;	0.02942593796873467;	;	;	;	;	;	;	;	;	;	;	;	;	
increased sweating;	0.03671388101983003;	0.033929996666061342647;	0.0340189433661528;	0.03874370457720506;	0.026483344171861205;	;	;	;	;	;	;	;	;	;	;	;	;	
dizziness, drowsiness;	0.03512747875354108;	0.031145346553315730326;	0.031871471981500914;	0.03377970397071421;	0.024075767428964733;	;	;	;	;	;	;	;	;	;	;	;	;	
diarrhea;	0.029348441926345607;	0.028773813290432591198;	0.03002957429847007;	0.029451711259961322;	0.022069453476551003;	;	;	;	;	;	;	;	;	;	;	;	;	
other pain;	0.027988668555240796;	0.02672999325539923962;	0.028429339551365118;	0.025678238533177793;	0.020371803209124004;	;	;	;	;	;	;	;	;	;	;	;	;	
hot/cold flashes;	0.024702549575070825;	0.024950489110941001118;	0.02702387993968118;	0.022388238440432227;	0.01891667440847229;	;	;	;	;	;	;	;	;	;	;	;	;	
tachycardia, extrasystole;	0.02345609065155807;	0.023387253805132984973;	0.025777953802133324;	0.019519766506492436;	0.017655562781240804;	;	;	;	;	;	;	;	;	;	;	;	;	
constipation;	0.022776203966005663;	0.022003211783791432278;	0.02466451967669867;	0.01701881483359027;	0.016552090107413254;	;	;	;	;	;	;	;	;	;	;	;	;	
sexual disinterest;	0.02084985835694051;	0.020769297740286417163;	0.023662454235514063;	0.014838295234919715;	0.015578437748153649;	;	;	;	;	;	;	;	;	;	;	;	;	
vomiting;	0.020169971671388103;	0.01966240506432913986;	0.022754997726763166;	0.012937152653196437;	0.014712968984367336;	;	;	;	;	;	;	;	;	;	;	;	;	
breathlessness;	0.020056657223796036;	0.018663933909597722761;	0.021928668661803992;	0.011279592171628137;	0.013938602195716424;	;	;	;	;	;	;	;	;	;	;	;	;	
chest pain;	0.018923512747875352;	0.017758743960251644353;	0.021172489575056647;	0.009834405063375342;	0.013241672085930602;	;	;	;	;	;	;	;	;	;	;	;	;	
loss of appetite;	0.01858356940509915;	0.01693438616422315305;	0.020477424038178753;	0.008574381190289287;	0.012611116272314859;	;	;	;	;	;	;	;	;	;	;	;	;	
paralysis/muscle weakness;	0.018243626062322948;	0.016180530438909068141;	0.01983596024741409;	0.007475796687507331;	0.012037883714482367;	;	;	;	;	;	;	;	;	;	;	;	;	
blurred vision;	0.01688385269121813;	0.015488533418333017163;	0.01924179827355607;	0.006517967287976384;	0.01151449746602661;	;	;	;	;	;	;	;	;	;	;	;	;	
other symptoms;	0.014957507082152975;	0.01485110783639720999;	0.018689611900478298;	0.0056828588768504515;	0.011034726738275501;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/counterfeit_euro_coins_2013.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
200;	0.7977066246662697;	0.79834657044842741234;	0.7976624570832901;	0.80219367372897;	0.5454545454545455;	1;	1.7514966770713651449;	0.007661140019582122;	0.6439999999999999;	2.4357792795072735;	1.5862802635999862;	0.00045594684408973804;	0.0270330741035094;	0.30894852698738;	0.6439999999999999;	0.007661140019768782;	0.25120166943054384;	0.45960650510636670243
100;	0.14772487178994678;	0.1527937192937387255;	0.1474268295425425;	0.16419747241244748;	0.27272727272727276;	;	;	;	;	;	;	;	;	;	;	;	;	
50;	0.054568503543783495;	0.048859710257833862123;	0.05491071337416732;	0.03360885385858262;	0.18181818181818182;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/counterfeit_euro_notes_2013.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
20;	0.3914869495761511;	0.43419026639161283058;	0.4241567194731492;	0.429080377787572;	0.38567493112947665;	28;	29.46405910654722916;	0.147916228592684;	0.6134999999999999;	1.13137162173539;	0.5439609127034803;	0.20858690989360498;	0.14727095589534367;	0.2137528487612369;	0.9995;	0.2256799246011954;	0.6699400888937493;	0.01890572417863632544
50;	0.3816186132797403;	0.24906090038149044057;	0.19361970633180997;	0.24905738941455172;	0.19283746556473833;	;	;	;	;	;	;	;	;	;	;	;	;	
100;	0.13284893458040245;	0.14318187186661208375;	0.12238407331652594;	0.1445640174501317;	0.1285583103764922;	;	;	;	;	;	;	;	;	;	;	;	;	
10;	0.03872613434335626;	0.082483365934555101035;	0.08838381890208273;	0.08391140367466214;	0.09641873278236916;	;	;	;	;	;	;	;	;	;	;	;	;	
200;	0.033160701862873926;	0.047608568795756704157;	0.06866438334180183;	0.048705921368579756;	0.07713498622589533;	;	;	;	;	;	;	;	;	;	;	;	;	
500;	0.013217902141145552;	0.027529217027288584585;	0.05586606847740036;	0.02827108917829487;	0.0642791551882461;	;	;	;	;	;	;	;	;	;	;	;	;	
5;	0.008940764216330421;	0.015945809602684255291;	0.046925230157229686;	0.01640980112620765;	0.05509641873278237;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/countries_area_top_30.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
Russia;	0.16406542181622782;	0.15829242990376168845;	0.17372201054890235;	0.14175240686506746;	0.2503136974485356;	4;	25.46858485485037554;	0.04776162028941785;	0.9844999999999999;	0.7698613650203938;	0.15108834957109538;	0.06277752801502556;	0.061260970019901925;	0.10693394581912034;	0.9995;	0.1872860464874808;	0.9999999892985064;	0.080646091020676988235
Canada;	0.09580745758808629;	0.118136236240533873985;	0.10188341267092287;	0.12187471276806172;	0.1251568487242678;	;	;	;	;	;	;	;	;	;	;	;	;	
USA;	0.09429142358179167;	0.092834621737207294425;	0.07456544714568406;	0.10478443322966906;	0.08343789914951186;	;	;	;	;	;	;	;	;	;	;	;	;	
China;	0.0920872035004222;	0.075536399877120477874;	0.059751955118845214;	0.09009069394205223;	0.0625784243621339;	;	;	;	;	;	;	;	;	;	;	;	;	
Brazil;	0.08170412412681353;	0.06302449009823890831;	0.05032048813294411;	0.07745743222345776;	0.050062739489707124;	;	;	;	;	;	;	;	;	;	;	;	;	
Australia;	0.07428053273969448;	0.053593540353111778395;	0.04373068328262919;	0.06659571087897966;	0.04171894957475593;	;	;	;	;	;	;	;	;	;	;	;	;	
India;	0.03154278613648576;	0.04625742576618622087;	0.03883707522976934;	0.057257109875293845;	0.03575909963550508;	;	;	;	;	;	;	;	;	;	;	;	;	
Argentina;	0.026679204728640517;	0.04040727786941537006;	0.03504295789596613;	0.049228044689380496;	0.03128921218106695;	;	;	;	;	;	;	;	;	;	;	;	;	
Kazakhstan;	0.026146656943271666;	0.03564738480795181451;	0.03200518973081234;	0.04232488138534789;	0.027812633049837287;	;	;	;	;	;	;	;	;	;	;	;	;	
Algeria;	0.02285388999769709;	0.03170974674544962504;	0.029511649341681045;	0.036389736695559;	0.025031369744853562;	;	;	;	;	;	;	;	;	;	;	;	;	
DR Congo;	0.022499980809088816;	0.028406604302580924704;	0.027423750738762614;	0.03128686704909543;	0.0227557906771396;	;	;	;	;	;	;	;	;	;	;	;	;	
Greenland;	0.020784582021954403;	0.025602632408623191246;	0.025646901260167863;	0.026899563960495334;	0.020859474787377964;	;	;	;	;	;	;	;	;	;	;	;	;	
Saudi Arabia;	0.020627254932064173;	0.023197921188170426242;	0.0241142021452246;	0.023127484772742683;	0.01925489980373351;	;	;	;	;	;	;	;	;	;	;	;	;	
Mexico;	0.01884907307898979;	0.021117164960746429875;	0.022776928208831784;	0.019884357705536395;	0.01787954981775254;	;	;	;	;	;	;	;	;	;	;	;	;	
Indonesia;	0.018275207261840794;	0.019302572734067797987;	0.021598700627321134;	0.017096008720659334;	0.016687579829902374;	;	;	;	;	;	;	;	;	;	;	;	;	
Sudan;	0.017861787057649497;	0.017709089130269286728;	0.020551777689214932;	0.01469866507659346;	0.015644606090533475;	;	;	;	;	;	;	;	;	;	;	;	;	
Libya;	0.01688358793275505;	0.01630109408048413025;	0.01961461376467678;	0.012637496772728364;	0.014724335144031505;	;	;	;	;	;	;	;	;	;	;	;	;	
Iran;	0.015815181929838027;	0.015050074638805708725;	0.01877020616243461;	0.010865362524317962;	0.013906316524918643;	;	;	;	;	;	;	;	;	;	;	;	;	
Mongolia;	0.015008405619098796;	0.013932951155511009492;	0.01800494728650118;	0.009341731587193553;	0.013174405128870293;	;	;	;	;	;	;	;	;	;	;	;	;	
Peru;	0.012332233054425424;	0.01293085330724055203;	0.017307809983189593;	0.008031756773126885;	0.012515684872426781;	;	;	;	;	;	;	;	;	;	;	;	;	
Chad;	0.012320564980425271;	0.012028211302504868843;	0.016669758030017336;	0.00690547745464066;	0.011919699878501694;	;	;	;	;	;	;	;	;	;	;	;	;	
Niger;	0.012157442235357335;	0.011212071706346281797;	0.016083312095420205;	0.005937134331071845;	0.0113778953385698;	;	;	;	;	;	;	;	;	;	;	;	;	
Angola;	0.011962654486835035;	0.010471575845429734212;	0.015542225162106958;	0.005104580283801131;	0.010883204236892851;	;	;	;	;	;	;	;	;	;	;	;	;	
Mali;	0.011900207261840792;	0.009797557562263738423;	0.015041236378533291;	0.004388773846231494;	0.010429737393688982;	;	;	;	;	;	;	;	;	;	;	;	;	
South Afrika;	0.011697723957933523;	0.009182229721592682431;	0.014575881996397769;	0.003773343703592923;	0.010012547897941424;	;	;	;	;	;	;	;	;	;	;	;	;	
Colombia;	0.0109283603285484;	0.0086189375035907217285;	0.01414234846021643;	0.003244214262184005;	0.009627449901866755;	;	;	;	;	;	;	;	;	;	;	;	;	
Ethiopia;	0.010596261610501267;	0.00810196250730014226;	0.01373735703219189;	0.0027892837243891724;	0.009270877683279095;	;	;	;	;	;	;	;	;	;	;	;	;	
Bolivia;	0.010541385199969295;	0.0076263659025043295327;	0.013358072294605129;	0.002398147306677818;	0.00893977490887627;	;	;	;	;	;	;	;	;	;	;	;	;	
Mauritania;	0.009890036078913027;	0.007187861873701697028;	0.013002028932333288;	0.0020618592702631978;	0.008631506808570192;	;	;	;	;	;	;	;	;	;	;	;	;	
Egypt;	0.009609369002840255;	0.006782714769289294493;	0.012667072653695946;	0.0017727283217892115;	0.008343789914951187;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/countries_internet_hosts_non_us_top_39_2012.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
Japan;	0.1707554217952726;	0.14556897854972013704;	0.16339036061325823;	0.11127571046609519;	0.2350981266314061;	3;	76.55428095734727658;	0.04747490239112601;	0.997;	0.7886855939301186;	0.1166448758612415;	0.03847454008869497;	0.08022870535787584;	0.08743047167797016;	0.9995;	0.165494822373373;	0.9999999989547445;	0.09292990395905635143
Brazil;	0.07041048275569732;	0.10327289453933514294;	0.0945819819554685;	0.09902438409509537;	0.11754906331570306;	;	;	;	;	;	;	;	;	;	;	;	;	
Italy;	0.06798637199370526;	0.0795527219252611085;	0.06869541810293493;	0.08812191451611297;	0.0783660422104687;	;	;	;	;	;	;	;	;	;	;	;	;	
China;	0.05458090701482019;	0.06441735418367274865;	0.0547507899306189;	0.0784197941643117;	0.05877453165785153;	;	;	;	;	;	;	;	;	;	;	;	;	
Germany;	0.05309994754383269;	0.053938214157031363412;	0.04591545140101522;	0.06978586598511269;	0.04701962532628123;	;	;	;	;	;	;	;	;	;	;	;	;	
France;	0.04574283761372126;	0.046262351017516820603;	0.039765802407488726;	0.06210252326202153;	0.03918302110523435;	;	;	;	;	;	;	;	;	;	;	;	;	
Australia;	0.0452527168585644;	0.040403148799474571244;	0.03521354770246617;	0.05526510764131916;	0.033585446661629444;	;	;	;	;	;	;	;	;	;	;	;	;	
Mexico;	0.04300610928898049;	0.035787544168254326233;	0.0316936580948169;	0.04918048353237191;	0.029387265828925764;	;	;	;	;	;	;	;	;	;	;	;	;	
Russia;	0.039381865002198924;	0.032060120336219792976;	0.028882122853666765;	0.04376576946481037;	0.026122014070156234;	;	;	;	;	;	;	;	;	;	;	;	;	
Netherlands;	0.03629277959402106;	0.028988846319245884177;	0.02657913465389353;	0.03894720912180809;	0.023509812663140613;	;	;	;	;	;	;	;	;	;	;	;	;	
Poland;	0.035142982795436845;	0.026415865183234207547;	0.024654433213350056;	0.034659166671283916;	0.021372556966491464;	;	;	;	;	;	;	;	;	;	;	;	;	
Argentina;	0.02975695309146978;	0.024230079646341163825;	0.023019279666395633;	0.030843232709971156;	0.019591510552617174;	;	;	;	;	;	;	;	;	;	;	;	;	
Canada;	0.023162841958575524;	0.022351051266403818848;	0.02161102455874863;	0.027447428642005327;	0.01808447127933893;	;	;	;	;	;	;	;	;	;	;	;	;	
United Kingdom;	0.0214778862813876;	0.020719119294046856824;	0.020384110304193966;	0.024425498654504656;	0.016792723330814722;	;	;	;	;	;	;	;	;	;	;	;	;	
Turkey;	0.01879149468285213;	0.019289107029597733758;	0.019304572923023375;	0.021736279645816044;	0.01567320844209374;	;	;	;	;	;	;	;	;	;	;	;	;	
India;	0.017872187104260605;	0.018026183533819607191;	0.01834654741427578;	0.019343140523928774;	0.014693632914462882;	;	;	;	;	;	;	;	;	;	;	;	;	
Taiwan;	0.01661641825050734;	0.01690306644860652404;	0.017489971143143872;	0.017213483237481078;	0.013829301566553301;	;	;	;	;	;	;	;	;	;	;	;	;	
Sweden;	0.015837523645014808;	0.015898085102894025916;	0.016719030500502306;	0.01531829874267283;	0.013061007035078117;	;	;	;	;	;	;	;	;	;	;	;	;	
Switzerland;	0.014043946611278606;	0.014993810425382012948;	0.01602108365180958;	0.01363177185770504;	0.012373585612179269;	;	;	;	;	;	;	;	;	;	;	;	;	
Belgium;	0.01375517276094294;	0.014176067247622850204;	0.015385896847225244;	0.012130929622286193;	0.011754906331570307;	;	;	;	;	;	;	;	;	;	;	;	;	
Finland;	0.012618622469254857;	0.013433210084053396904;	0.014805092376497688;	0.010795328372348178;	0.011195148887209815;	;	;	;	;	;	;	;	;	;	;	;	;	
South Africa;	0.012613323866496405;	0.012755583924193070724;	0.014271742522356367;	0.00960677526747225;	0.010686278483245732;	;	;	;	;	;	;	;	;	;	;	;	;	
Colombia;	0.011683419082387974;	0.012135117177924990496;	0.013780066207144776;	0.008549080477821703;	0.010221657679626352;	;	;	;	;	;	;	;	;	;	;	;	;	
Denmark;	0.011384048026535403;	0.011565010491024409749;	0.013325199147998247;	0.0076078366550051384;	0.009795755276308587;	;	;	;	;	;	;	;	;	;	;	;	;	
Spain;	0.011201246231368788;	0.011039496098605882563;	0.012903017469611481;	0.006770222682941375;	0.009403925065256245;	;	;	;	;	;	;	;	;	;	;	;	;	
Czech Republic;	0.010989302121030685;	0.0105536497528073920235;	0.01251000075636585;	0.006024829035525989;	0.009042235639669466;	;	;	;	;	;	;	;	;	;	;	;	;	
Portugal;	0.009929581569340165;	0.010103242303663465616;	0.012143124586334835;	0.00536150236221578;	0.008707338023385412;	;	;	;	;	;	;	;	;	;	;	;	;	
Norway;	0.009505693348663958;	0.00968462151673308299;	0.011799775370672075;	0.004771207184559684;	0.008396361665407361;	;	;	;	;	;	;	;	;	;	;	;	;	
Austria;	0.00930434644384276;	0.009294617181663053621;	0.011477682256782163;	0.004245902819780902;	0.008106831952807108;	;	;	;	;	;	;	;	;	;	;	;	;	
Thailand;	0.009004975387990187;	0.0089304643306137951914;	0.011174862219596961;	0.0037784338549295493;	0.00783660422104687;	;	;	;	;	;	;	;	;	;	;	;	;	
Greece;	0.00848041371490338;	0.00858974066148414447;	0.010889575442548887;	0.0033624326797037896;	0.007583810536496971;	;	;	;	;	;	;	;	;	;	;	;	;	
Hungary;	0.008332052837666708;	0.0082703151940119717874;	0.010620288797755261;	0.0029922327502940544;	0.007346816457231441;	;	;	;	;	;	;	;	;	;	;	;	;	
New Zealand;	0.008016785973538778;	0.007970305876473075195;	0.01036564575367329;	0.002662791402777191;	0.007124185655497156;	;	;	;	;	;	;	;	;	;	;	;	;	
Romania;	0.007065686778396537;	0.0076880443754430837116;	0.010124441422698386;	0.00236962116466619;	0.006914650783276651;	;	;	;	;	;	;	;	;	;	;	;	;	
Israel;	0.006578215324618898;	0.0074220466688493689378;	0.00989560174860596;	0.0021087286289784507;	0.006717089332325889;	;	;	;	;	;	;	;	;	;	;	;	;	
Ukraine;	0.005756931897058746;	0.007170988357189604158;	0.009678166050776933;	0.0018765600581980599;	0.0065305035175390585;	;	;	;	;	;	;	;	;	;	;	;	;	
Chile;	0.005701296568094994;	0.00693368383352185393;	0.009471272307478532;	0.001669952977178597;	0.006354003422470436;	;	;	;	;	;	;	;	;	;	;	;	;	
Singapore;	0.005192630703283544;	0.006709068627092069161;	0.009274144687453162;	0.001486093095611077;	0.006186792806089634;	;	;	;	;	;	;	;	;	;	;	;	;	
Ireland;	0.003674581012986875;	0.0064961843709715919575;	0.00908608293735271;	0.0013224759732780936;	0.006028157093112977;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/countries_internet_hosts_top_40_2012.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
United States;	0.572265195624041;	0.57112863364296654136;	0.5793729160648834;	0.6299950223423928;	0.23372442228572157;	1;	3.7819809667790520503;	0.12215967415749225;	0.895;	1.8839278020990464;	0.9942388203056914;	0.10000340822561916;	0.18777181049659056;	0.34865496659507406;	0.895;	0.12215967415779502;	0.8148431260245258;	0.37587425967788056487
Japan;	0.07303803693773528;	0.17396424104040413029;	0.15697822399233075;	0.2331012941662008;	0.11686221114286079;	;	;	;	;	;	;	;	;	;	;	;	;	
Brazil;	0.030117014067525028;	0.08509870819558078904;	0.07313010426983466;	0.08624863913992444;	0.07790814076190719;	;	;	;	;	;	;	;	;	;	;	;	;	
Italy;	0.029080137524958694;	0.049749974019528837033;	0.04253247282450931;	0.03191242579796676;	0.05843110557143039;	;	;	;	;	;	;	;	;	;	;	;	;	
China;	0.02334615358464652;	0.031954095657772682097;	0.027935031498075923;	0.011807756394376737;	0.046744884457144316;	;	;	;	;	;	;	;	;	;	;	;	;	
Germany;	0.02271269567503496;	0.021760616532158756343;	0.019814239793299198;	0.004368928640887834;	0.038954070380953595;	;	;	;	;	;	;	;	;	;	;	;	;	
France;	0.019565803698306322;	0.015425086103391767643;	0.014820214734259025;	0.0016165253441593821;	0.033389203183674505;	;	;	;	;	;	;	;	;	;	;	;	;	
Australia;	0.019356161992978703;	0.011259151605129066012;	0.011523962996651071;	0.0005981224238486481;	0.029215552785715197;	;	;	;	;	;	;	;	;	;	;	;	;	
Mexico;	0.018395209743693183;	0.0084045100829210850165;	0.00923069063504165;	0.00022130827407263278;	0.02596938025396906;	;	;	;	;	;	;	;	;	;	;	;	;	
Russia;	0.01684499432267598;	0.0063858203743769719967;	0.00756885851952162;	8.188516300368812e-05;	0.023372442228572158;	;	;	;	;	;	;	;	;	;	;	;	;	
Netherlands;	0.015523684979908392;	0.0049223712701679172334;	0.006324840193846687;	3.0297917907669153e-05;	0.021247674753247417;	;	;	;	;	;	;	;	;	;	;	;	;	
Poland;	0.01503187687119387;	0.0038399027178810543913;	0.00536857020109988;	1.1210380438499144e-05;	0.019477035190476798;	;	;	;	;	;	;	;	;	;	;	;	;	
Argentina;	0.012728084509404413;	0.0030258337465622640174;	0.004617100607481018;	4.147896563680153e-06;	0.017978801714286275;	;	;	;	;	;	;	;	;	;	;	;	;	
Canada;	0.009907553673942556;	0.0024050218588488574762;	0.004015463829359287;	1.5347423753705386e-06;	0.016694601591837253;	;	;	;	;	;	;	;	;	;	;	;	;	
United Kingdom;	0.009186839486978416;	0.0019259356237667589647;	0.0035260394636856414;	5.678623183091592e-07;	0.015581628152381437;	;	;	;	;	;	;	;	;	;	;	;	;	
Turkey;	0.00803777630210163;	0.0015524187021751957535;	0.003122360735904737;	2.1011188439857755e-07;	0.014607776392857598;	;	;	;	;	;	;	;	;	;	;	;	;	
India;	0.0076445564548114475;	0.0012586024127787073036;	0.0027853595052126138;	7.774244309249346e-08;	0.013748495428571856;	;	;	;	;	;	;	;	;	;	;	;	;	
Taiwan;	0.007107420409809872;	0.001025664045212882269;	0.0025010099401146387;	2.8765090919485795e-08;	0.01298469012698453;	;	;	;	;	;	;	;	;	;	;	;	;	
Sweden;	0.006774260078100034;	0.00083970517650072648043;	0.002258804938179951;	1.0643226822983403e-08;	0.012301285383459029;	;	;	;	;	;	;	;	;	;	;	;	;	
Switzerland;	0.0060070847564416665;	0.000690330238137427487;	0.0020507447536789354;	3.938046902842813e-09;	0.011686221114286079;	;	;	;	;	;	;	;	;	;	;	;	;	
Belgium;	0.005883566130059447;	0.0005696744988612022639;	0.001870649833235091;	1.4570969563009672e-09;	0.01112973439455817;	;	;	;	;	;	;	;	;	;	;	;	;	
Finland;	0.0053974240133808065;	0.00047172720938072917835;	0.001713684145625772;	5.39133126761106e-10;	0.010623837376623708;	;	;	;	;	;	;	;	;	;	;	;	;	
South Africa;	0.005395157616566454;	0.00039185261140243305176;	0.0015760183152764406;	1.9948194052171863e-10;	0.010161931403727025;	;	;	;	;	;	;	;	;	;	;	;	;	
Colombia;	0.004997404975647567;	0.00032644603606738897464;	0.001454587524164541;	7.380931094583478e-11;	0.009738517595238399;	;	;	;	;	;	;	;	;	;	;	;	;	
Denmark;	0.0048693535556366425;	0.0002726837615443797834;	0.0013469148507989654;	2.7309812447436936e-11;	0.009348976891428863;	;	;	;	;	;	;	;	;	;	;	;	;	
Spain;	0.004791162865541476;	0.00022833891712501706526;	0.0012509805571841984;	1.0104766544447369e-11;	0.008989400857143138;	;	;	;	;	;	;	;	;	;	;	;	;	
Czech Republic;	0.004700506992967371;	0.00019164454235122857274;	0.0011651241366408382;	3.738813919513579e-12;	0.008656460084656354;	;	;	;	;	;	;	;	;	;	;	;	;	
Portugal;	0.004247227630096843;	0.00016119072804994254506;	0.0010879700499629038;	1.3833797607555706e-12;	0.008347300795918626;	;	;	;	;	;	;	;	;	;	;	;	;	
Norway;	0.004065915884948632;	0.00013584666757807318844;	0.0010183708122405853;	5.11857397470352e-13;	0.008059462837438676;	;	;	;	;	;	;	;	;	;	;	;	;	
Austria;	0.003979792806003232;	0.00011470110235583621995;	0.0009553629404973001;	1.8938978491489824e-13;	0.007790814076190719;	;	;	;	;	;	;	;	;	;	;	;	;	
Thailand;	0.0038517413859923077;	9.701647878366771404e-05;	0.0008981325398027286;	7.00751631360161e-14;	0.007539497493087793;	;	;	;	;	;	;	;	;	;	;	;	;	
Greece;	0.0036273681013713967;	8.2193415009076942147e-05;	0.0008459881872193383;	2.5928159170494775e-14;	0.007303888196428799;	;	;	;	;	;	;	;	;	;	;	;	;	
Hungary;	0.003563908990569523;	6.97429823555548228e-05;	0.0007983393942671813;	9.593547954581788e-15;	0.007082558251082472;	;	;	;	;	;	;	;	;	;	;	;	;	
New Zealand;	0.003429058380115541;	5.9264954331404269855e-05;	0.0007546793717562509;	3.549660496592225e-15;	0.006874247714285928;	;	;	;	;	;	;	;	;	;	;	;	;	
Romania;	0.0030222401519392423;	5.0430644293447126785e-05;	0.0007145711405042808;	1.3133920527336997e-15;	0.006677840636734902;	;	;	;	;	;	;	;	;	;	;	;	;	
Israel;	0.0028137316450188;	4.296929421061347818e-05;	0.0006776362644856428;	4.859615971274089e-16;	0.006492345063492265;	;	;	;	;	;	;	;	;	;	;	;	;	
Ukraine;	0.002462440138794141;	3.665722808633358493e-05;	0.0006435456545108533;	1.7980820988758242e-16;	0.006316876277992475;	;	;	;	;	;	;	;	;	;	;	;	;	
Chile;	0.002438642972243438;	3.130916984026000281e-05;	0.0006120120180089429;	6.652993268210941e-17;	0.006150642691729514;	;	;	;	;	;	;	;	;	;	;	;	;	
Singapore;	0.002221068878065585;	2.6771264641996230655e-05;	0.0005827836260326514;	2.4616406255605877e-17;	0.005992933904762091;	;	;	;	;	;	;	;	;	;	;	;	;	
Ireland;	0.0015717461907535542;	2.2915447468996800033e-05;	0.0005556391408155801;	9.108192846616054e-18;	0.0058431105571430395;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/countries_internet_users_top40_2009.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
China;	0.23942071266129356;	0.22998606233837138746;	0.24513824477836935;	0.20503768155099567;	0.23372442228572157;	2;	22.330277339370318498;	0.04897141503226374;	0.987;	1.03052415498177;	0.2294339069422129;	0.039571835604637326;	0.11819436846488626;	0.04141943096749815;	0.9995;	0.08628158831559603;	0.9915758043355068;	0.087986626574120531746
United States;	0.1507919655578841;	0.13473922537840206391;	0.12000307929979097;	0.1630015757191421;	0.11686221114286079;	;	;	;	;	;	;	;	;	;	;	;	;	
Japan;	0.06104428052229413;	0.09295761289862885447;	0.0790180111227163;	0.1295835647669232;	0.07790814076190719;	;	;	;	;	;	;	;	;	;	;	;	;	
Brazil;	0.046765204600078165;	0.069760983920014766025;	0.058745378773727035;	0.1030167971298416;	0.05843110557143039;	;	;	;	;	;	;	;	;	;	;	;	;	
Germany;	0.040082966354927356;	0.055108137326803818807;	0.04667728627564386;	0.08189665494987076;	0.046744884457144316;	;	;	;	;	;	;	;	;	;	;	;	;	
India;	0.03775215340158978;	0.04506483205770714885;	0.03868186566908063;	0.06510649019231943;	0.038954070380953595;	;	;	;	;	;	;	;	;	;	;	;	;	
United Kingdom;	0.03166261990269302;	0.03778200097971647798;	0.033000242297343274;	0.051758586083365726;	0.033389203183674505;	;	;	;	;	;	;	;	;	;	;	;	;	
France;	0.02785773855135082;	0.032278570363702996556;	0.02875775811258428;	0.04114722242645503;	0.029215552785715197;	;	;	;	;	;	;	;	;	;	;	;	;	
Nigeria;	0.027074235807860263;	0.027986709806266705315;	0.025470713831025452;	0.03271136330279883;	0.02596938025396906;	;	;	;	;	;	;	;	;	;	;	;	;	
Russia;	0.025144098648719346;	0.024555496046413113594;	0.022850037502305704;	0.02600499440855893;	0.023372442228572158;	;	;	;	;	;	;	;	;	;	;	;	;	
Korea South;	0.024249809971349526;	0.021756646475358985506;	0.020712415769081133;	0.020673541727052377;	0.021247674753247417;	;	;	;	;	;	;	;	;	;	;	;	;	
Mexico;	0.01909210927185945;	0.019435408921732031678;	0.01893602117265442;	0.016435124762015276;	0.019477035190476798;	;	;	;	;	;	;	;	;	;	;	;	;	
Italy;	0.017993482094223436;	0.017483261874265216945;	0.017436749977959014;	0.013065653167185708;	0.017978801714286275;	;	;	;	;	;	;	;	;	;	;	;	;	
Spain;	0.017306609304172015;	0.0158219150173335481;	0.01615468323557907;	0.010386978812581719;	0.016694601591837253;	;	;	;	;	;	;	;	;	;	;	;	;	
Turkey;	0.01676129631852187;	0.014393511141035124996;	0.015045984886779664;	0.008257476872567292;	0.015581628152381437;	;	;	;	;	;	;	;	;	;	;	;	;	
Canada;	0.016593270985471656;	0.0131543986768594519225;	0.01407785035904431;	0.006564557946184531;	0.014607776392857598;	;	;	;	;	;	;	;	;	;	;	;	;	
Vietnam;	0.014391092810916108;	0.012071045650741127828;	0.013225245336578711;	0.005218715316294492;	0.013748495428571856;	;	;	;	;	;	;	;	;	;	;	;	;	
Colombia;	0.013871629876504457;	0.0111172837148489391985;	0.012468736138868433;	0.004148792618756046;	0.01298469012698453;	;	;	;	;	;	;	;	;	;	;	;	;	
Poland;	0.013818698819206589;	0.010272403875638160213;	0.011793008134816839;	0.003298221717460194;	0.012301285383459029;	;	;	;	;	;	;	;	;	;	;	;	;	
Pakistan;	0.012574818972706655;	0.009519812373463972651;	0.01118583052951004;	0.0026220318770205876;	0.011686221114286079;	;	;	;	;	;	;	;	;	;	;	;	;	
Egypt;	0.012393253136626753;	0.008846063790565176176;	0.010637318200843607;	0.002084472104381832;	0.01112973439455817;	;	;	;	;	;	;	;	;	;	;	;	;	
Indonesia;	0.012309548208806866;	0.00824015361611763394;	0.010139395728620335;	0.0016571209496061758;	0.010623837376623708;	;	;	;	;	;	;	;	;	;	;	;	;	
Thailand;	0.010760391566728523;	0.007692992675446581949;	0.009685401854767137;	0.0013173838286687164;	0.010161931403727025;	;	;	;	;	;	;	;	;	;	;	;	;	
Taiwan;	0.009938113746380223;	0.0071970112313042352908;	0.009269793264853632;	0.0010472984198590315;	0.009738517595238399;	;	;	;	;	;	;	;	;	;	;	;	;	
Australia;	0.009730697859061829;	0.006745856986868629243;	0.008887919777790064;	0.0008325849736197468;	0.009348976891428863;	;	;	;	;	;	;	;	;	;	;	;	;	
Malaysia;	0.009450655637311471;	0.0063341620541227498385;	0.00853585164659823;	0.0006618913245287823;	0.008989400857143138;	;	;	;	;	;	;	;	;	;	;	;	;	
Netherlands;	0.009153380048068786;	0.00595736123180828662;	0.008210245409169568;	0.0005261926882751451;	0.008656460084656354;	;	;	;	;	;	;	;	;	;	;	;	;	
Argentina;	0.00842834765857006;	0.0056115489128361316267;	0.007908238615051303;	0.0004183145101521633;	0.008347300795918626;	;	;	;	;	;	;	;	;	;	;	;	;	
Morocco;	0.008132303024148257;	0.005293365394501761462;	0.0076273664316678065;	0.00033255313747792696;	0.008059462837438676;	;	;	;	;	;	;	;	;	;	;	;	;	
Saudi Arabia;	0.006015676209643915;	0.0049999057961536996436;	0.007365495005253448;	0.0002643742604247341;	0.007790814076190719;	;	;	;	;	;	;	;	;	;	;	;	;	
Peru;	0.005636542124812664;	0.004728646523299814826;	0.007120767778638661;	0.00021017317745127036;	0.007539497493087793;	;	;	;	;	;	;	;	;	;	;	;	;	
Venezuela;	0.005488827546306981;	0.0044773854694747955643;	0.006891561920639379;	0.00016708421027446783;	0.007303888196428799;	;	;	;	;	;	;	;	;	;	;	;	;	
Sweden;	0.005168779292878003;	0.004244193061790405239;	0.006676452713852479;	0.0001328291919149164;	0.007082558251082472;	;	;	;	;	;	;	;	;	;	;	;	;	
Philippines;	0.005094922003625162;	0.00402737193112196826;	0.006474184255987978;	0.00010559701719143129;	0.006874247714285928;	;	;	;	;	;	;	;	;	;	;	;	;	
Iran;	0.00505553144935698;	0.003825423491039496526;	0.0062836452071008;	8.394788735047054e-05;	0.006677840636734902;	;	;	;	;	;	;	;	;	;	;	;	;	
Belgium;	0.004993368230902505;	0.0036370200881130192818;	0.006103848597731449;	6.673718612554852e-05;	0.006492345063492265;	;	;	;	;	;	;	;	;	;	;	;	;	
Romania;	0.004792722595098954;	0.0034609816734598350472;	0.005933914926656256;	5.30549624597687e-05;	0.006316876277992475;	;	;	;	;	;	;	;	;	;	;	;	;	
Ukraine;	0.004782259479121468;	0.0032962561651533070037;	0.005773057939877932;	4.217782026817999e-05;	0.006150642691729514;	;	;	;	;	;	;	;	;	;	;	;	;	
Chile;	0.004313881169776366;	0.00314190284052957502;	0.005620572607705826;	3.353067159219801e-05;	0.005992933904762091;	;	;	;	;	;	;	;	;	;	;	;	;	
Czech Republic;	0.004112004579151934;	0.0029970782289890054622;	0.0054758249137356226;	2.6656330988067615e-05;	0.0058431105571430395;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/countries_population_top_40_july_2014.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
China;	0.2101486204635411;	0.22844979590673178166;	0.23262667754981362;	0.20907031458382175;	0.23372442228572157;	2;	22.981849429264167795;	0.06967279515154931;	0.9874999999999999;	0.9970318372265062;	0.23452392143226558;	0.07986571069690049;	0.10607709099402245;	0.0798749086524693;	0.9995;	0.1277008077488024;	0.9869822449294974;	0.05381094458705253799
India;	0.19164825656031015;	0.13401779292314804494;	0.11655288510782547;	0.1653636035632956;	0.11686221114286079;	;	;	;	;	;	;	;	;	;	;	;	;	
European Union;	0.07927853416144287;	0.09257263605813074107;	0.07779549290990578;	0.13079389791837434;	0.07790814076190719;	;	;	;	;	;	;	;	;	;	;	;	;	
United States;	0.04943210334594873;	0.069551146580765662115;	0.05839646239219069;	0.1034510821248167;	0.05843110557143039;	;	;	;	;	;	;	;	;	;	;	;	;	
Indonesia;	0.03931253851809922;	0.055001565231070933196;	0.046748122177004865;	0.08182435544106603;	0.046744884457144316;	;	;	;	;	;	;	;	;	;	;	;	;	
Brazil;	0.031414234450873255;	0.045023987742999027752;	0.03897785603327147;	0.06471875408000018;	0.038954070380953595;	;	;	;	;	;	;	;	;	;	;	;	;	
Pakistan;	0.030409383408241432;	0.037785153463387676436;	0.03342488075147825;	0.05118912464497587;	0.033389203183674505;	;	;	;	;	;	;	;	;	;	;	;	;	
Nigeria;	0.027461268114430133;	0.032312198874251828964;	0.0292583647051529;	0.04048790059647682;	0.029215552785715197;	;	;	;	;	;	;	;	;	;	;	;	;	
Bangladesh;	0.02577550608088259;	0.028041942947913735914;	0.02601652906210305;	0.03202379618872971;	0.02596938025396906;	;	;	;	;	;	;	;	;	;	;	;	;	
Russia;	0.022084602105149734;	0.024626271988834053969;	0.023422199768710062;	0.025329135549857044;	0.023372442228572158;	;	;	;	;	;	;	;	;	;	;	;	;	
Japan;	0.019702550649980253;	0.021838689284626462484;	0.021298933414232266;	0.020034011705608507;	0.021247674753247417;	;	;	;	;	;	;	;	;	;	;	;	;	
Mexico;	0.018645875219740014;	0.019525624782063930783;	0.019529065298292958;	0.015845847728614013;	0.019477035190476798;	;	;	;	;	;	;	;	;	;	;	;	;	
Philippines;	0.01668986805191435;	0.017579365774582321401;	0.018031112825193454;	0.012533230684303188;	0.017978801714286275;	;	;	;	;	;	;	;	;	;	;	;	;	
Ethiopia;	0.014979345796256347;	0.015922190774015550666;	0.01674685950469111;	0.009913125133867386;	0.016694601591837253;	;	;	;	;	;	;	;	;	;	;	;	;	
Vietnam;	0.014481505684975115;	0.014496652012416890871;	0.015633603358298512;	0.007840759688783849;	0.015581628152381437;	;	;	;	;	;	;	;	;	;	;	;	;	
Egypt;	0.013469783270313365;	0.013259398521820397894;	0.014659311029330711;	0.0062016278082907385;	0.014607776392857598;	;	;	;	;	;	;	;	;	;	;	;	;	
Turkey;	0.012651985365650466;	0.012177122804094469163;	0.013799481522835185;	0.004905160851643242;	0.013748495428571856;	;	;	;	;	;	;	;	;	;	;	;	;	
Germany;	0.012555458306846987;	0.011223826626957097358;	0.013035054941324929;	0.003879723795795626;	0.01298469012698453;	;	;	;	;	;	;	;	;	;	;	;	;	
Iran;	0.012531280774852493;	0.010378931580211662209;	0.01235098134842074;	0.00306865711174798;	0.012301285383459029;	;	;	;	;	;	;	;	;	;	;	;	;	
Congo;	0.012003159689005335;	0.009625945272770003978;	0.01173521879506028;	0.0024271460972778744;	0.011686221114286079;	;	;	;	;	;	;	;	;	;	;	;	;	
Thailand;	0.010500730195351858;	0.008951501754766704702;	0.011178017503857678;	0.0019197446840763348;	0.01112973439455817;	;	;	;	;	;	;	;	;	;	;	;	;	
France;	0.010270942108542767;	0.008344659354877320872;	0.010671399193313315;	0.001518416899655387;	0.010623837376623708;	;	;	;	;	;	;	;	;	;	;	;	;	
United Kingdom;	0.009880926485791443;	0.0077963789673024040816;	0.010208772172572201;	0.0012009877669063001;	0.010161931403727025;	;	;	;	;	;	;	;	;	;	;	;	;	
Italy;	0.00956115920216038;	0.00729913101423939744;	0.009784642621170358;	0.0009499180472674775;	0.009738517595238399;	;	;	;	;	;	;	;	;	;	;	;	;	
Burma;	0.008641338288158877;	0.0068465955971158163863;	0.009394395131694237;	0.0007513351271252848;	0.009348976891428863;	;	;	;	;	;	;	;	;	;	;	;	;	
Tanzania;	0.007694662164838276;	0.0064334310959975321216;	0.009034123874425317;	0.0005942665000167271;	0.008989400857143138;	;	;	;	;	;	;	;	;	;	;	;	;	
South Korea;	0.0076017864137447105;	0.0060550936985743350816;	0.008700501264554199;	0.00047003349143722746;	0.008656460084656354;	;	;	;	;	;	;	;	;	;	;	;	;	
South Africa;	0.007498805585245013;	0.005707695276141309902;	0.008390674759773363;	0.00037177172710636;	0.008347300795918626;	;	;	;	;	;	;	;	;	;	;	;	;	
Spain;	0.007399953811445758;	0.0053878904501631314526;	0.008102185000670685;	0.0002940518486310971;	0.008059462837438676;	;	;	;	;	;	;	;	;	;	;	;	;	
Colombia;	0.007168576076554936;	0.0050927861052580731673;	0.007832900315789858;	0.00023257951957876696;	0.007790814076190719;	;	;	;	;	;	;	;	;	;	;	;	;	
Kenya;	0.006977098896045537;	0.0048198683253055544015;	0.007580963897491687;	0.00018395814608651814;	0.007539497493087793;	;	;	;	;	;	;	;	;	;	;	;	;	
Ukraine;	0.006865700605806777;	0.004566942972080270335;	0.007344750877919375;	0.00014550120136492945;	0.007303888196428799;	;	;	;	;	;	;	;	;	;	;	;	;	
Argentina;	0.006669294353653999;	0.004332087033438023107;	0.007122833205837483;	0.00011508378426841132;	0.007082558251082472;	;	;	;	;	;	;	;	;	;	;	;	;	
Algeria;	0.0060165927569078865;	0.0041136085380084040555;	0.006913950718890187;	9.102520994531493e-05;	0.006874247714285928;	;	;	;	;	;	;	;	;	;	;	;	;	
Poland;	0.005944133481601404;	0.0039100133327368272295;	0.006716987172665637;	7.199614522810681e-05;	0.006677840636734902;	;	;	;	;	;	;	;	;	;	;	;	;	
Uganda;	0.005567862928089969;	0.0037199773953317650579;	0.006530950263110329;	5.694515761974842e-05;	0.006492345063492265;	;	;	;	;	;	;	;	;	;	;	;	;	
Sudan;	0.005500171976980667;	0.003542323638800721558;	0.0063549548870837;	4.504061941182982e-05;	0.006316876277992475;	;	;	;	;	;	;	;	;	;	;	;	;	
Canada;	0.005399818446904883;	0.0033760023834112748454;	0.006188209044782152;	3.5624756902907785e-05;	0.006150642691729514;	;	;	;	;	;	;	;	;	;	;	;	;	
Morocco;	0.005113412846369858;	0.0032200748396094460985;	0.006030001910033179;	2.8177305751215837e-05;	0.005992933904762091;	;	;	;	;	;	;	;	;	;	;	;	;	
Iraq;	0.005051173357351075;	0.0030736990760494153239;	0.005879693689228597;	2.228676427354637e-05;	0.0058431105571430395;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/countries_railway_top_40_2006_to_2012.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
United States;	0.22416098682209581;	0.20455885750461350481;	0.217800771086076;	0.16246312426785856;	0.23372442228572157;	2;	42.7286146479488774;	0.042432063154624916;	0.9944999999999999;	0.9563202653214531;	0.1771275447804855;	0.0324724218742162;	0.10578666842443758;	0.036700008695379;	0.9995;	0.1056020868947108;	0.9996941818792034;	0.09847795301146078299
Russia;	0.08691234175795137;	0.12248131239286330432;	0.11224792660342572;	0.13609096244313948;	0.11686221114286079;	;	;	;	;	;	;	;	;	;	;	;	;	
China;	0.08575858957035944;	0.086203037453469717914;	0.07616907614451034;	0.11399971619506838;	0.07790814076190719;	;	;	;	;	;	;	;	;	;	;	;	;	
India;	0.06379441871132761;	0.0659087437131545757;	0.05784918466513887;	0.09549447707070188;	0.05843110557143039;	;	;	;	;	;	;	;	;	;	;	;	;	
Canada;	0.04642132397301596;	0.052991831633318794763;	0.0467326310984441;	0.07999313906538745;	0.046744884457144316;	;	;	;	;	;	;	;	;	;	;	;	;	
Germany;	0.04186315521806116;	0.044071089228182209094;	0.039255236911630624;	0.06700808773262164;	0.038954070380953595;	;	;	;	;	;	;	;	;	;	;	;	;	
Australia;	0.03833708111665662;	0.037553121481474045406;	0.033874666725722674;	0.05613086164692779;	0.033389203183674505;	;	;	;	;	;	;	;	;	;	;	;	;	
Argentina;	0.036862232814626826;	0.032590249180209011798;	0.029813719216789564;	0.047019303726417244;	0.029215552785715197;	;	;	;	;	;	;	;	;	;	;	;	;	
France;	0.02955679761471458;	0.028690534411926087844;	0.026637776036225972;	0.0393867982434237;	0.02596938025396906;	;	;	;	;	;	;	;	;	;	;	;	;	
Brazil;	0.028457891036731603;	0.025549138678909620057;	0.024084583903745776;	0.03299325495959169;	0.023372442228572158;	;	;	;	;	;	;	;	;	;	;	;	;	
Japan;	0.02710569746164547;	0.022967222929748564668;	0.021986418181663983;	0.027637556779837393;	0.021247674753247417;	;	;	;	;	;	;	;	;	;	;	;	;	
Ukraine;	0.02155831334792559;	0.020809628896988696606;	0.020230961211406377;	0.02315123335646143;	0.019477035190476798;	;	;	;	;	;	;	;	;	;	;	;	;	
Italy;	0.02019814222962361;	0.018981316907382334673;	0.018740139125502837;	0.019393161638526207;	0.017978801714286275;	;	;	;	;	;	;	;	;	;	;	;	;	
South Africa;	0.020135319076798813;	0.017413534712233681434;	0.01745797815767013;	0.016245126665488756;	0.016694601591837253;	;	;	;	;	;	;	;	;	;	;	;	;	
Poland;	0.019373463699685387;	0.016055333640932500244;	0.016343290791950113;	0.013608102964165753;	0.015581628152381437;	;	;	;	;	;	;	;	;	;	;	;	;	
Mexico;	0.017117813355404538;	0.014868167753365974707;	0.01536508869887689;	0.011399139575607932;	0.014607776392857598;	;	;	;	;	;	;	;	;	;	;	;	;	
United Kingdom;	0.01640781200919412;	0.013822344439707369685;	0.014499605090715562;	0.009548750726413764;	0.013748495428571856;	;	;	;	;	;	;	;	;	;	;	;	;	
Kazakhstan;	0.015289958766073504;	0.012894626533873183017;	0.013728303690031972;	0.007998730064705318;	0.01298469012698453;	;	;	;	;	;	;	;	;	;	;	;	;	
Spain;	0.015250071049994266;	0.012066572771595953261;	0.013036512638761691;	0.0067003197047588725;	0.012301285383459029;	;	;	;	;	;	;	;	;	;	;	;	;	
Turkey;	0.011974292366986931;	0.0113233645030032570515;	0.012412465726456446;	0.005612676485243283;	0.011686221114286079;	;	;	;	;	;	;	;	;	;	;	;	;	
Sweden;	0.011600345028744085;	0.0106529603097012739815;	0.01184661586061039;	0.004701587195254079;	0.01112973439455817;	;	;	;	;	;	;	;	;	;	;	;	;	
Romania;	0.010746747904648414;	0.010045476458719206716;	0.011331134605360536;	0.003938392353932183;	0.010623837376623708;	;	;	;	;	;	;	;	;	;	;	;	;	
Czech Republic;	0.009442419588857366;	0.009492725869184223208;	0.010859541455256257;	0.0032990846897763965;	0.010161931403727025;	;	;	;	;	;	;	;	;	;	;	;	;	
Iran;	0.008418302478522958;	0.008987870254559649903;	0.010426425204331489;	0.002763553961161393;	0.009738517595238399;	;	;	;	;	;	;	;	;	;	;	;	;	
Cuba;	0.008179973374949518;	0.00852515433226105221;	0.01002723176090208;	0.0023149543629231452;	0.009348976891428863;	;	;	;	;	;	;	;	;	;	;	;	;	
Hungary;	0.008034383211260303;	0.008099700389282173348;	0.009658100614648875;	0.0019391746199754918;	0.008989400857143138;	;	;	;	;	;	;	;	;	;	;	;	;	
Pakistan;	0.007769129899333377;	0.0077073478135706141965;	0.00931573741041462;	0.001624394099073622;	0.008656460084656354;	;	;	;	;	;	;	;	;	;	;	;	;	
Chile;	0.007062120131828902;	0.007344526525252487783;	0.008997313650978367;	0.0013607109756513574;	0.008347300795918626;	;	;	;	;	;	;	;	;	;	;	;	;	
Austria;	0.006381037379775931;	0.0070081562462439463684;	0.008700387016133872;	0.001139830759243699;	0.008059462837438676;	;	;	;	;	;	;	;	;	;	;	;	;	
Sudan;	0.005961219168041962;	0.006695565664109913808;	0.008422837513960205;	0.0009548053796627513;	0.007790814076190719;	;	;	;	;	;	;	;	;	;	;	;	;	
Finland;	0.005927314609374611;	0.0064044270579298244987;	0.008162815908955168;	0.0007998146265484453;	0.007539497493087793;	;	;	;	;	;	;	;	;	;	;	;	;	
Belarus;	0.005521457098268375;	0.0061327030467617571673;	0.0079187017563177;	0.0006699830671950974;	0.007303888196428799;	;	;	;	;	;	;	;	;	;	;	;	;	
Korea, North;	0.005227285192184002;	0.0058786029202188716067;	0.007689069016024588;	0.0005612266835694853;	0.007082558251082472;	;	;	;	;	;	;	;	;	;	;	;	;	
Egypt;	0.0050687315207690355;	0.005640546600930572519;	0.007472657694853072;	0.0004701244042913742;	0.006874247714285928;	;	;	;	;	;	;	;	;	;	;	;	;	
Indonesia;	0.005027846611787817;	0.0054171347290781327447;	0.007268350317503267;	0.00039381049045034513;	0.006677840636734902;	;	;	;	;	;	;	;	;	;	;	;	;	
Burma;	0.005016877489866027;	0.0052071236908585085983;	0.007075152293098387;	0.00032988439011692223;	0.006492345063492265;	;	;	;	;	;	;	;	;	;	;	;	;	
Switzerland;	0.004862312590058985;	0.0050094046646699012963;	0.006892175444248335;	0.00027633522590616476;	0.006316876277992475;	;	;	;	;	;	;	;	;	;	;	;	;	
Mozambique;	0.004773562421782682;	0.004822985951758186434;	0.006718624119388641;	0.0002314785402532875;	0.006150642691729514;	;	;	;	;	;	;	;	;	;	;	;	;	
Norway;	0.004225106325693174;	0.004646978006967541197;	0.006553783427355359;	0.00019390330864291544;	0.005992933904762091;	;	;	;	;	;	;	;	;	;	;	;	;	
Uzbekistan;	0.004218125975379308;	0.0044805807009897754176;	0.0063970092249131276;	0.00016242755402521908;	0.0058431105571430395;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/environmental_protection_employees_ger_2012.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
Bavaria;	0.2701688994245255;	0.2631409580149616504;	0.2704408673785355;	0.23180788709240227;	0.2957941917269395;	2;	27.110756882868023107;	0.028697352648131398;	0.99;	0.9236743857035808;	0.2589363282514759;	0.030273305588531266;	0.0755812780233366;	0.04099533154298058;	0.9995;	0.12142858995872026;	0.996309962901024;	0.097525371217436392034
Baden-Württemberg;	0.13715865317134793;	0.15543402131071354762;	0.14256687292273285;	0.17892605635321235;	0.14789709586346975;	;	;	;	;	;	;	;	;	;	;	;	;	
North Rhine-Westphalia;	0.10743360209603718;	0.10804296916084438283;	0.09803194928399309;	0.1381080430164631;	0.09859806390897982;	;	;	;	;	;	;	;	;	;	;	;	;	
Lower Saxony;	0.08439902683988085;	0.081652076994885991916;	0.07515621973848118;	0.10660175457164367;	0.07394854793173487;	;	;	;	;	;	;	;	;	;	;	;	;	
Rhineland-Palatinate;	0.07112334492599928;	0.064930807718534755585;	0.06115776851702814;	0.08228292740632287;	0.0591588383453879;	;	;	;	;	;	;	;	;	;	;	;	;	
Hesse;	0.05335225589120569;	0.05343493509104328071;	0.05167898103350077;	0.06351190156071938;	0.04929903195448991;	;	;	;	;	;	;	;	;	;	;	;	;	
Saxony-Anhalt;	0.04811606182062039;	0.04507344732688417539;	0.04482052168847066;	0.049023069147009254;	0.042256313103848496;	;	;	;	;	;	;	;	;	;	;	;	;	
Thuringia;	0.046517521560799115;	0.038735700898144203583;	0.0396197044206768;	0.037839542661068926;	0.03697427396586744;	;	;	;	;	;	;	;	;	;	;	;	;	
Saxony;	0.04621340902356482;	0.033778174802774270127;	0.035535543032288563;	0.02920728982726709;	0.03286602130299327;	;	;	;	;	;	;	;	;	;	;	;	;	
Mecklenburg-Vorpommern;	0.02908173609269974;	0.029802734626897120523;	0.0322402153820968;	0.02254429411832331;	0.02957941917269395;	;	;	;	;	;	;	;	;	;	;	;	;	
Brandenburg;	0.02866065719499072;	0.02655010175572490724;	0.029523277689779324;	0.01740131317555467;	0.026890381066085406;	;	;	;	;	;	;	;	;	;	;	;	;	
Saarland;	0.026032812962991845;	0.02384431778601852234;	0.027243333425147082;	0.013431589325638784;	0.024649515977244955;	;	;	;	;	;	;	;	;	;	;	;	;	
Schleswig-Holstein;	0.01780228006425352;	0.02156185291784489969;	0.02530179767076448;	0.010367469971522035;	0.02275339936361073;	;	;	;	;	;	;	;	;	;	;	;	;	
Berlin;	0.014616896180658442;	0.019613489667364650699;	0.023627795909065875;	0.008002361522864628;	0.021128156551924248;	;	;	;	;	;	;	;	;	;	;	;	;	
Bremen;	0.012242479063021476;	0.017933221200150483984;	0.022169043161630306;	0.006176800137210624;	0.019719612781795966;	;	;	;	;	;	;	;	;	;	;	;	;	
Hamburg;	0.007080363687403503;	0.016471190727213157294;	0.0208861087458085;	0.004767700112777143;	0.01848713698293372;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/euro_cash_2014.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
50;	0.3500399801582136;	0.38135984307666673967;	0.3790362410051394;	0.3771593516181089;	0.3679369250985546;	32;	33.826847980899015192;	0.0927951167578877;	0.6645;	1.0368644725068987;	0.4580726088332373;	0.15810078948241504;	0.09212794297321936;	0.15865277808371003;	0.9995;	0.1894909425249172;	0.8449382177947937;	0.06024585652214856675
500;	0.3027243026425659;	0.23896590789309873014;	0.1847368051913944;	0.23855387424671873;	0.1839684625492773;	;	;	;	;	;	;	;	;	;	;	;	;	
100;	0.19255314987872937;	0.1499928423212084804;	0.12133068745438882;	0.15088569506223243;	0.12264564169951818;	;	;	;	;	;	;	;	;	;	;	;	;	
20;	0.05947784414771541;	0.09429689625116051823;	0.09003805837094209;	0.09543543590018283;	0.09198423127463864;	;	;	;	;	;	;	;	;	;	;	;	;	
200;	0.0410759237248378;	0.05937158251641751299;	0.07144034966671395;	0.06036306106885325;	0.07358738501971092;	;	;	;	;	;	;	;	;	;	;	;	;	
Coins;	0.025001980144434922;	0.03743513039720262898;	0.059134829726467955;	0.038179729648985916;	0.06132282084975909;	;	;	;	;	;	;	;	;	;	;	;	;	
10;	0.020800387356506113;	0.023635643857063181346;	0.05039977561427339;	0.02414873815638567;	0.05256241787122208;	;	;	;	;	;	;	;	;	;	;	;	;	
5;	0.008326431946996903;	0.01494215368718220822;	0.04388325297067991;	0.015274114298532399;	0.04599211563731932;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/gdp_oecd_members_2012.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
United States;	0.35185829521406564;	0.34101535299668114833;	0.34065780577448873;	0.29933186883562374;	0.24282394591826978;	1;	66.59473604292968851;	0.046882953921328546;	0.9974999999999999;	1.2526405722290288;	0.3557185377288336;	0.05665327069917692;	0.16098106807158902;	0.11555576608687221;	0.9974999999999999;	0.046882953917175084;	0.9746025572584128;	0.18954069833348105639
Japan;	0.098412598048285;	0.13199760631674042884;	0.14296705089871817;	0.2097328020471637;	0.12141197295913489;	;	;	;	;	;	;	;	;	;	;	;	;	
Germany;	0.07438463838676931;	0.07987380573843021493;	0.08603138274912679;	0.14695344142828445;	0.08094131530608992;	;	;	;	;	;	;	;	;	;	;	;	;	
France;	0.0523444361958435;	0.05676558748204602143;	0.060000320838699404;	0.10296583909063485;	0.060705986479567445;	;	;	;	;	;	;	;	;	;	;	;	;	
United Kingdom;	0.0492200835307913;	0.043799710644752953612;	0.045369099416077925;	0.07214505435595686;	0.04856478918365396;	;	;	;	;	;	;	;	;	;	;	;	;	
Italy;	0.04504168238471607;	0.035522294871825059595;	0.0361055959026629;	0.05054986113833728;	0.04047065765304496;	;	;	;	;	;	;	;	;	;	;	;	;	
Mexico;	0.04278076020437375;	0.029788459987453133343;	0.02976557334152;	0.03541876132628065;	0.034689135131181395;	;	;	;	;	;	;	;	;	;	;	;	;	
Spain;	0.03254726950529156;	0.02558637813647770763;	0.025180896424150438;	0.024816856577606378;	0.030352993239783722;	;	;	;	;	;	;	;	;	;	;	;	;	
Korea;	0.03250435301144104;	0.022377202266617530157;	0.0217267847448838;	0.01738842204898074;	0.026980438435363307;	;	;	;	;	;	;	;	;	;	;	;	;	
Canada;	0.031087993967399544;	0.019847896247705508947;	0.019040474738868184;	0.012183542279335777;	0.02428239459182698;	;	;	;	;	;	;	;	;	;	;	;	;	
Turkey;	0.029712019328902772;	0.017804280217075068728;	0.016897700788351587;	0.008536640188179902;	0.022074904174388163;	;	;	;	;	;	;	;	;	;	;	;	;	
Australia;	0.02224611311482197;	0.01611956369595617286;	0.015152773486017455;	0.0059813660125798114;	0.02023532882652248;	;	;	;	;	;	;	;	;	;	;	;	;	
Poland;	0.019015878487909508;	0.014707472916041256734;	0.013707167078275937;	0.004190962555266474;	0.018678765070636136;	;	;	;	;	;	;	;	;	;	;	;	;	
Netherlands;	0.015728259096335354;	0.013507279308781028681;	0.012491996856704069;	0.002936480914678236;	0.017344567565590698;	;	;	;	;	;	;	;	;	;	;	;	;	
Belgium;	0.009777848527671553;	0.012475005646393727239;	0.011457733510535298;	0.0020575035086948575;	0.016188263061217983;	;	;	;	;	;	;	;	;	;	;	;	;	
Switzerland;	0.009213366137222517;	0.011578028652023321491;	0.010567902568861278;	0.0014416305813979775;	0.015176496619891861;	;	;	;	;	;	;	;	;	;	;	;	;	
Sweden;	0.008838495006319487;	0.010791640862281103021;	0.009795082624783465;	0.0010101070177713591;	0.014283761524604104;	;	;	;	;	;	;	;	;	;	;	;	;	
Chile;	0.008121123358161753;	0.010096789699690885384;	0.009118283179876908;	0.0007077514867654433;	0.013490219217681653;	;	;	;	;	;	;	;	;	;	;	;	;	
Austria;	0.008056405671123859;	0.009478549094679769788;	0.008521179272718653;	0.0004959000959362487;	0.012780207679908935;	;	;	;	;	;	;	;	;	;	;	;	;	
Norway;	0.007189650850676043;	0.008925061058298765804;	0.007990894307965929;	0.00034746222332003444;	0.01214119729591349;	;	;	;	;	;	;	;	;	;	;	;	;	
Czech Republic;	0.006265992523132148;	0.008426786912846994378;	0.007517142978918592;	0.00024345628811901283;	0.011563045043727132;	;	;	;	;	;	;	;	;	;	;	;	;	
Greece;	0.006256804073221878;	0.007975967447914439305;	0.007091616301546927;	0.00017058246982462762;	0.011037452087194081;	;	;	;	;	;	;	;	;	;	;	;	;	
Portugal;	0.005912053542025867;	0.007566227043833512375;	0.006707532860999088;	0.0001195219857999533;	0.010557562866011729;	;	;	;	;	;	;	;	;	;	;	;	;	
Denmark;	0.005180656430235585;	0.0071922788969786339233;	0.006359306322974145;	8.374544643567934e-05;	0.01011766441326124;	;	;	;	;	;	;	;	;	;	;	;	;	
Israel;	0.005025589752765344;	0.0068497024677043021304;	0.006042295661319934;	5.867790559010254e-05;	0.009712957836730792;	;	;	;	;	;	;	;	;	;	;	;	;	
Hungary;	0.00486373900202317;	0.0065347733265781260286;	0.005752615146750488;	4.111383664406705e-05;	0.009339382535318068;	;	;	;	;	;	;	;	;	;	;	;	;	
Finland;	0.004596716932424978;	0.0062443315567247970313;	0.005486988123009177;	2.8807223887693524e-05;	0.008993479478454436;	;	;	;	;	;	;	;	;	;	;	;	;	
Ireland;	0.004354993510308416;	0.0059756788957785717025;	0.00524263328233057;	2.018435193241579e-05;	0.008672283782795349;	;	;	;	;	;	;	;	;	;	;	;	;	
New Zealand;	0.003161580038882561;	0.0057264975560397658894;	0.005017175349571049;	1.414256592443336e-05;	0.008373239514423095;	;	;	;	;	;	;	;	;	;	;	;	;	
Slovak Republic;	0.0030267975263885637;	0.005494785576337820958;	0.004808574300126375;	9.90926890279429e-06;	0.008094131530608992;	;	;	;	;	;	;	;	;	;	;	;	;	
Slovenia;	0.0012688472705055472;	0.0052788049091244739173;	0.0046150687940208724;	6.94312550583498e-06;	0.007833030513492573;	;	;	;	;	;	;	;	;	;	;	;	;	
Luxembourg;	0.0010293956726330144;	0.005077039410694939792;	0.004435130617424504;	4.864838391476335e-06;	0.007588248309945931;	;	;	;	;	;	;	;	;	;	;	;	;	
Estonia;	0.0007039712356130612;	0.0048881605997761845894;	0.004267427722073834;	3.4086453651590605e-06;	0.007358301391462721;	;	;	;	;	;	;	;	;	;	;	;	;	
Iceland;	0.00027159246171843136;	0.0047109995597166315105;	0.004110794035647602;	2.3883348819516206e-06;	0.007141880762302052;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/german_internet_connection_2014.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
Broadband;	0.592;	0.59200242714701210183;	0.5930810757590225;	0.5922643094179412;	0.4800000000000001;	2;	3.6763840484317536201;	0.02206742810831376;	0.7689999999999999;	1.4763017377335723;	0.8497515388065339;	0.02618602567341971;	0.03845868481903204;	0.1348258135521532;	0.966;	0.02860061795695733;	0.6190403480143547;	0.2577400370873292795
No internet;	0.23199999999999996;	0.23494985988042401494;	0.2131586499352255;	0.25320551343467285;	0.24000000000000005;	;	;	;	;	;	;	;	;	;	;	;	;	
Narrowband;	0.09899999999999999;	0.11291722689019903486;	0.1171491465875755;	0.10825071005329458;	0.16;	;	;	;	;	;	;	;	;	;	;	;	;	
Other/not specified;	0.07699999999999999;	0.06013048608236484837;	0.07661112771817655;	0.04627946709409136;	0.12000000000000002;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/german_motor_vehicles_production_country_2014.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
Germany;	0.6533233011114488;	0.6534638991379420449;	0.6561300724330676;	0.6804939858951744;	0.3311392767975535;	1;	2.6613202596574329446;	0.071094794366451;	0.8205;	2.0551995731691095;	1.140971637029179;	0.05712034226358396;	0.12344857207647819;	0.339735896857658;	0.8205;	0.07109479436694113;	0.657578699707905;	0.38878999882853183137
Japan;	0.10814752714453885;	0.17339502107079746355;	0.15787494950149847;	0.21742356147182515;	0.16556963839877675;	;	;	;	;	;	;	;	;	;	;	;	;	
France;	0.09067294777618257;	0.07492089245727443046;	0.06861365337291324;	0.0694686596251192;	0.11037975893251784;	;	;	;	;	;	;	;	;	;	;	;	;	
Czech Republic;	0.0342206265239894;	0.039010660222876364074;	0.037987132014351103;	0.02219582200494875;	0.08278481919938838;	;	;	;	;	;	;	;	;	;	;	;	;	
Italy;	0.03205155471059786;	0.022436965851944331356;	0.024014142791310904;	0.007091752124395791;	0.0662278553595107;	;	;	;	;	;	;	;	;	;	;	;	;	
South Korea;	0.02863352155558255;	0.013733787463880502259;	0.016509496388716457;	0.0022658745498436157;	0.05518987946625892;	;	;	;	;	;	;	;	;	;	;	;	;	
Spain;	0.01909910906510061;	0.008774788944848299596;	0.012026653872064665;	0.0007239660080570609;	0.04730561097107907;	;	;	;	;	;	;	;	;	;	;	;	;	
Sweden;	0.011462240146844667;	0.0057854236743345607484;	0.009140286050650752;	0.00023131323879261106;	0.04139240959969419;	;	;	;	;	;	;	;	;	;	;	;	;	
USA;	0.01083813659858995;	0.0039075184240475355206;	0.007175152651852484;	7.390652854589604e-05;	0.03679325297750594;	;	;	;	;	;	;	;	;	;	;	;	;	
Romania;	0.0066745664319097795;	0.0026900794054910877481;	0.005778170731363223;	2.3613758512985788e-05;	0.03311392767975535;	;	;	;	;	;	;	;	;	;	;	;	;	
United Kingdom;	0.0048764689352150305;	0.0018809633465633797691;	0.004750290192211083;	7.544794784446325e-06;	0.030103570617959412;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/gold_holdings_top_40_2015.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
United States;	0.26630279972366194;	0.2513232614604995426;	0.2651000192497726;	0.22170075089475907;	0.23372442228572157;	2;	16.094813480477873628;	0.04574252957631866;	0.9794999999999999;	1.082613032565051;	0.2506315802052045;	0.04565482396398075;	0.09874883881459331;	0.056839468101194585;	0.9995;	0.0735288565014754;	0.9874367268715609;	0.11409457817737946618
Germany;	0.11080370502548924;	0.14450041703436748694;	0.12517302932694352;	0.1725517037417715;	0.11686221114286079;	;	;	;	;	;	;	;	;	;	;	;	;	
IMF;	0.09213451508236119;	0.09799687209419133553;	0.08069972797561623;	0.1342985548944838;	0.07790814076190719;	;	;	;	;	;	;	;	;	;	;	;	;	
Italy;	0.08027555226685613;	0.07237487206793365854;	0.05910330491572493;	0.10452578245033278;	0.05843110557143039;	;	;	;	;	;	;	;	;	;	;	;	;	
France;	0.07973859205102432;	0.056312952691473247193;	0.046418993901803415;	0.08135336382017211;	0.046744884457144316;	;	;	;	;	;	;	;	;	;	;	;	;	
Russia;	0.038880503432943816;	0.045387501282276739052;	0.03810421985315204;	0.06331806038383037;	0.038954070380953595;	;	;	;	;	;	;	;	;	;	;	;	;	
China;	0.034512790457824065;	0.0375251896987851627;	0.03224746702640603;	0.049281020261589814;	0.033389203183674505;	;	;	;	;	;	;	;	;	;	;	;	;	
Switzerland;	0.03405113563811501;	0.03162900882994969513;	0.027906975414305507;	0.03835586471381277;	0.029215552785715197;	;	;	;	;	;	;	;	;	;	;	;	;	
Japan;	0.025053777875274623;	0.027065801591609475835;	0.02456599631251834;	0.02985271713400292;	0.02596938025396906;	;	;	;	;	;	;	;	;	;	;	;	;	
Netherlands;	0.020054154402255234;	0.023445375784746537817;	0.021917788242494192;	0.023234640306827887;	0.023372442228572158;	;	;	;	;	;	;	;	;	;	;	;	;	
India;	0.018259921485939176;	0.020514626133653771271;	0.01976898929779346;	0.01808373113121993;	0.021247674753247417;	;	;	;	;	;	;	;	;	;	;	;	;	
Turkey;	0.017451207014533943;	0.018102466527593430171;	0.017991777754889745;	0.014074731836074607;	0.019477035190476798;	;	;	;	;	;	;	;	;	;	;	;	;	
ECB;	0.016475511012595645;	0.016089269556495211437;	0.016498336929101808;	0.010954491350261985;	0.017978801714286275;	;	;	;	;	;	;	;	;	;	;	;	;	
Taiwan;	0.013869289477216844;	0.014388986050325674896;	0.01522637813169238;	0.008525979900760405;	0.016694601591837253;	;	;	;	;	;	;	;	;	;	;	;	;	
Portugal;	0.0125236147899798;	0.012938213481074830719;	0.014130516441976973;	0.006635847429504965;	0.015581628152381437;	;	;	;	;	;	;	;	;	;	;	;	;	
Venezuela;	0.012035766789010652;	0.011689259810739790106;	0.013176915874419163;	0.00516474019646004;	0.014607776392857598;	;	;	;	;	;	;	;	;	;	;	;	;	
Saudi Arabia;	0.010572222786103208;	0.010605600188788744846;	0.012339845468610085;	0.004019764104027937;	0.013748495428571856;	;	;	;	;	;	;	;	;	;	;	;	;	
United Kingdom;	0.010159680181256814;	0.009658817814364043953;	0.011599396279089791;	0.00312861883412968;	0.01298469012698453;	;	;	;	;	;	;	;	;	;	;	;	;	
Lebanon;	0.009390255481741716;	0.008826493823276303778;	0.010939927538890361;	0.0024350323939314775;	0.012301285383459029;	;	;	;	;	;	;	;	;	;	;	;	;	
Spain;	0.009219999803551142;	0.008090720455559730377;	0.01034898435022206;	0.0018952077814059101;	0.011686221114286079;	;	;	;	;	;	;	;	;	;	;	;	;	
Austria;	0.009167613441030963;	0.0074370333683231012694;	0.009816528208101414;	0.001475057392933636;	0.01112973439455817;	;	;	;	;	;	;	;	;	;	;	;	;	
Belgium;	0.007445411773180147;	0.006853631824192542034;	0.009334379847046563;	0.0011480505376746178;	0.010623837376623708;	;	;	;	;	;	;	;	;	;	;	;	;	
Philippines;	0.0063845879321465645;	0.0063308003738365359087;	0.008895809153514971;	0.0008935381384948435;	0.010161931403727025;	;	;	;	;	;	;	;	;	;	;	;	;	
Kazakhstan;	0.006142301005490745;	0.0058604739995744846734;	0.008495228823181596;	0.0006954488315139986;	0.009738517595238399;	;	;	;	;	;	;	;	;	;	;	;	;	
Algeria;	0.0056839203334391976;	0.0054359069951782363683;	0.008127962423214766;	0.0005412741285658924;	0.009348976891428863;	;	;	;	;	;	;	;	;	;	;	;	;	
Thailand;	0.004989801030046853;	0.0050514179226873661914;	0.007790066625104656;	0.00042127855994372835;	0.008989400857143138;	;	;	;	;	;	;	;	;	;	;	;	;	
Singapore;	0.004171264115669089;	0.004702191086696625805;	0.007478193421036207;	0.00032788492134010536;	0.008656460084656354;	;	;	;	;	;	;	;	;	;	;	;	;	
Sweden;	0.004115603605491401;	0.0043841204961522557758;	0.007189482225671683;	0.00025519580596878075;	0.008347300795918626;	;	;	;	;	;	;	;	;	;	;	;	;	
South Africa;	0.004099232867203846;	0.0040936861174892867274;	0.0069214745754202665;	0.0001986212086785882;	0.008059462837438676;	;	;	;	;	;	;	;	;	;	;	;	;	
Mexico;	0.0040206533234235795;	0.003827854919100155579;	0.006672046097929351;	0.00015458868686019648;	0.007790814076190719;	;	;	;	;	;	;	;	;	;	;	;	;	
Libya;	0.003817656168657894;	0.0035840011283197824817;	0.006439351811554787;	0.00012031777605296632;	0.007539497493087793;	;	;	;	;	;	;	;	;	;	;	;	;	
Greece;	0.00368014196704243;	0.003359841507875769016;	0.006221781808447575;	9.36444155672503e-05;	0.007303888196428799;	;	;	;	;	;	;	;	;	;	;	;	;	
BIS;	0.0036343038998372748;	0.0031533824696918305025;	0.006017925095590761;	7.288429735495986e-05;	0.007082558251082472;	;	;	;	;	;	;	;	;	;	;	;	;	
Korea;	0.003418210154441545;	0.0029628765892555228128;	0.005826539896539845;	5.6726509197031e-05;	0.006874247714285928;	;	;	;	;	;	;	;	;	;	;	;	;	
Romania;	0.0033952911208389677;	0.0027867866387005905242;	0.005646529108083543;	4.415075623229364e-05;	0.006677840636734902;	;	;	;	;	;	;	;	;	;	;	;	;	
Poland;	0.0033690979395788793;	0.0026237556737727500145;	0.005476919898860367;	3.4362933723153186e-05;	0.006492345063492265;	;	;	;	;	;	;	;	;	;	;	;	;	
Iraq;	0.0029401845964449305;	0.0024725820259493180071;	0.005316846657989454;	2.6744982755201995e-05;	0.006316876277992475;	;	;	;	;	;	;	;	;	;	;	;	;	
Australia;	0.002616043978351336;	0.0023321982925483916251;	0.0051655366700292474;	2.081586247375897e-05;	0.006150642691729514;	;	;	;	;	;	;	;	;	;	;	;	;	
Kuwait;	0.002586576649433736;	0.0022016536036892177542;	0.005022298021691756;	1.6201174421851826e-05;	0.005992933904762091;	;	;	;	;	;	;	;	;	;	;	;	;	
Indonesia;	0.0025571093205161363;	0.0020800985892618240214;	0.004886509345568583;	1.260952088716731e-05;	0.0058431105571430395;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/letter_frequency_de.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
e;	0.1639534418623255;	0.14723116922132799774;	0.16906337151677098;	0.12812330986374196;	0.2503136974485356;	5;	23.693857280313519705;	0.04323168731410944;	0.98;	0.7542322602738462;	0.13451270292444137;	0.0569203024204971;	0.05107193489696244;	0.10793905609238748;	0.9995;	0.18843336535288258;	0.9999999989543316;	0.08621540088106824543
n;	0.09775608975640974;	0.11466705411244358171;	0.10023121422285228;	0.11199793745821172;	0.1251568487242678;	;	;	;	;	;	;	;	;	;	;	;	;	
s;	0.07272709091636334;	0.09250536466334168787;	0.07382259088950142;	0.09790207580676344;	0.08343789914951186;	;	;	;	;	;	;	;	;	;	;	;	;	
r;	0.07002719891204351;	0.076548948259988324604;	0.059423257766929825;	0.08558029428755783;	0.0625784243621339;	;	;	;	;	;	;	;	;	;	;	;	;	
i;	0.0654973801047958;	0.06457664957734725444;	0.050218507274368676;	0.07480931032352058;	0.050062739489707124;	;	;	;	;	;	;	;	;	;	;	;	;	
a;	0.06515739370425182;	0.0553062474369120951;	0.043766593884575364;	0.06539394328647975;	0.04171894957475593;	;	;	;	;	;	;	;	;	;	;	;	;	
t;	0.061537538498460054;	0.047947402217834665744;	0.03896272477218561;	0.057163577635747954;	0.03575909963550508;	;	;	;	;	;	;	;	;	;	;	;	;	
d;	0.050757969681212746;	0.04198734575940831811;	0.035229779375753646;	0.04996907119980602;	0.03128921218106695;	;	;	;	;	;	;	;	;	;	;	;	;	
h;	0.04576816927322907;	0.037079404823018066098;	0.032235101410467766;	0.04368005257616715;	0.027812633049837287;	;	;	;	;	;	;	;	;	;	;	;	;	
u;	0.041658333666653335;	0.0329811289357790581;	0.029772634458965563;	0.038182558675698045;	0.025031369744853562;	;	;	;	;	;	;	;	;	;	;	;	;	
l;	0.0343686252549898;	0.029518085811062096407;	0.027707514348462622;	0.03337696960141922;	0.0227557906771396;	;	;	;	;	;	;	;	;	;	;	;	;	
g;	0.030088796448142073;	0.026561724373748167562;	0.025947541493423276;	0.029176203439794653;	0.020859474787377964;	;	;	;	;	;	;	;	;	;	;	;	;	
c;	0.02731890724371025;	0.024015327120124256239;	0.02442741513467714;	0.02550413825238614;	0.01925489980373351;	;	;	;	;	;	;	;	;	;	;	;	;	
o;	0.02593896244150234;	0.021804807594210184056;	0.023099511019508846;	0.022294232672837578;	0.01787954981775254;	;	;	;	;	;	;	;	;	;	;	;	;	
m;	0.025338986440542378;	0.019872513334551592969;	0.02192822894951798;	0.019488320113074848;	0.016687579829902374;	;	;	;	;	;	;	;	;	;	;	;	;	
w;	0.01920923163073477;	0.018172950804560468783;	0.020886390304151136;	0.01703555472857358;	0.015644606090533475;	;	;	;	;	;	;	;	;	;	;	;	;	
b;	0.01885924563017479;	0.016669772724909819024;	0.01995286455409074;	0.014891490042567682;	0.014724335144031505;	;	;	;	;	;	;	;	;	;	;	;	;	
f;	0.016559337626494936;	0.015333614431887019263;	0.01911096014459556;	0.013017273532979962;	0.013906316524918643;	;	;	;	;	;	;	;	;	;	;	;	;	
k;	0.014169433222671094;	0.014140513417261825894;	0.018347306106348066;	0.011378942587212245;	0.013174405128870293;	;	;	;	;	;	;	;	;	;	;	;	;	
z;	0.011339546418143272;	0.013070737097305263118;	0.01765105756298741;	0.009946809066816274;	0.012515684872426781;	;	;	;	;	;	;	;	;	;	;	;	;	
ü;	0.009949602015919363;	0.012107901264333247035;	0.01701332030109178;	0.008694921329762833;	0.011919699878501694;	;	;	;	;	;	;	;	;	;	;	;	;	
v;	0.008459661613535459;	0.011238298750739577228;	0.016426726743515925;	0.0076005939616334535;	0.0113778953385698;	;	;	;	;	;	;	;	;	;	;	;	;	
p;	0.006699732010719571;	0.010450382272076673757;	0.015885118609730933;	0.006643996694009728;	0.010883204236892851;	;	;	;	;	;	;	;	;	;	;	;	;	
ö;	0.0057297708091676326;	0.0097343618210689916145;	0.01538330607422947;	0.005807795060864615;	0.010429737393688982;	;	;	;	;	;	;	;	;	;	;	;	;	
ä;	0.004469821207151714;	0.009081888185088241273;	0.014916882647260168;	0.005076836281302643;	0.010012547897941424;	;	;	;	;	;	;	;	;	;	;	;	;	
ß;	0.003069877204911803;	0.008485801925876909415;	0.014482081229709119;	0.004437874676540982;	0.009627449901866755;	;	;	;	;	;	;	;	;	;	;	;	;	
j;	0.0026798928042878283;	0.007939932622413803324;	0.014075660992425493;	0.0038793316454219665;	0.009270877683279095;	;	;	;	;	;	;	;	;	;	;	;	;	
y;	0.00038998440062397503;	0.007438937070223939054;	0.0136948176099153;	0.003391085848981687;	0.00893977490887627;	;	;	;	;	;	;	;	;	;	;	;	;	
x;	0.00033998640054397827;	0.006978167938249944558;	0.013337111384732666;	0.0029642898020164027;	0.008631506808570192;	;	;	;	;	;	;	;	;	;	;	;	;	
q;	0.0001799928002879885;	0.006553566432906929913;	0.013000409217255307;	0.002591209548108935;	0.008343789914951187;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/letter_frequency_en.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
e;	0.12702127021270213;	0.116586499832363632106;	0.14070823929448908;	0.11367377798864663;	0.2594424254818771;	48;	57.474239902587548993;	0.03283168644498208;	0.9185;	0.6163063668209129;	0.11408758039081847;	0.0684471076645914;	0.03216087595870516;	0.1542305221811628;	0.9995;	0.23716223567611888;	0.9999999960498341;	0.109090324320785010185
t;	0.0905609056090561;	0.103294543844022093384;	0.09178946229196532;	0.10141745021669102;	0.12972121274093856;	;	;	;	;	;	;	;	;	;	;	;	;	
a;	0.08167081670816709;	0.091579110162442716505;	0.07149351694841921;	0.09048260197248201;	0.08648080849395905;	;	;	;	;	;	;	;	;	;	;	;	;	
o;	0.07507075070750707;	0.08124460510903867307;	0.05987783963535179;	0.08072675108886924;	0.06486060637046928;	;	;	;	;	;	;	;	;	;	;	;	;	
i;	0.06966069660696607;	0.07212095757775107818;	0.052184300308454064;	0.07202277785232321;	0.051888485096375433;	;	;	;	;	;	;	;	;	;	;	;	;	
n;	0.06749067490674907;	0.064060098576373344225;	0.04663800436250591;	0.06425726862034373;	0.04324040424697952;	;	;	;	;	;	;	;	;	;	;	;	;	
s;	0.06327063270632707;	0.056932956220930918898;	0.04241116731323258;	0.05732903803034618;	0.03706320364026816;	;	;	;	;	;	;	;	;	;	;	;	;	
h;	0.06094060940609407;	0.050626885839583835933;	0.03906064585052858;	0.051147810544258675;	0.03243030318523464;	;	;	;	;	;	;	;	;	;	;	;	;	
r;	0.059870598705987065;	0.0450434681927741057;	0.03632568349431469;	0.045633044149224866;	0.028826936164653014;	;	;	;	;	;	;	;	;	;	;	;	;	
d;	0.04253042530425304;	0.04009661980198996035;	0.03404185063655359;	0.040712880887114555;	0.025944242548187717;	;	;	;	;	;	;	;	;	;	;	;	;	
l;	0.04025040250402504;	0.03571096844637626243;	0.03209981921271194;	0.03632321053813662;	0.023585675043807014;	;	;	;	;	;	;	;	;	;	;	;	;	
c;	0.02782027820278203;	0.031820454391038507205;	0.030423785872590425;	0.03240683525825792;	0.02162020212348976;	;	;	;	;	;	;	;	;	;	;	;	;	
u;	0.027580275802758028;	0.028367124139484218967;	0.028959372577348527;	0.02891272428557038;	0.01995710965245209;	;	;	;	;	;	;	;	;	;	;	;	;	
m;	0.024060240602406028;	0.02530008868579001112;	0.027666455513729545;	0.025795349004355348;	0.01853160182013408;	;	;	;	;	;	;	;	;	;	;	;	;	
w;	0.023600236002360026;	0.022574622566148713758;	0.02651471710008085;	0.02301408970266358;	0.01729616169879181;	;	;	;	;	;	;	;	;	;	;	;	;	
f;	0.022280222802228026;	0.020151383625580641954;	0.02548077992713059;	0.020532706293402692;	0.01621515159261732;	;	;	;	;	;	;	;	;	;	;	;	;	
g;	0.020150201502015023;	0.017995736446742431092;	0.02454629924293578;	0.01831886610237487;	0.015261319145992772;	;	;	;	;	;	;	;	;	;	;	;	;	
y;	0.01974019740197402;	0.01607716493426563989;	0.023696657509535445;	0.01634372257029575;	0.014413468082326507;	;	;	;	;	;	;	;	;	;	;	;	;	
p;	0.019290192901929022;	0.014368761692011466093;	0.02292004905550588;	0.01458153937923949;	0.013654864499046165;	;	;	;	;	;	;	;	;	;	;	;	;	
b;	0.014920149201492015;	0.012846783639418677389;	0.022206824426343533;	0.013009355105840155;	0.012972121274093858;	;	;	;	;	;	;	;	;	;	;	;	;	
v;	0.009780097800978011;	0.0114902648421963536645;	0.021549011801397695;	0.011606684031646896;	0.01235440121342272;	;	;	;	;	;	;	;	;	;	;	;	;	
k;	0.007720077200772009;	0.010280678827717237385;	0.020939961724896126;	0.010355249212162002;	0.011792837521903507;	;	;	;	;	;	;	;	;	;	;	;	;	
j;	0.0015300153001530014;	0.009201643754438747206;	0.020374079359688366;	0.009238744326424686;	0.011280105455733788;	;	;	;	;	;	;	;	;	;	;	;	;	
x;	0.0015000150001500017;	0.008238664738889203945;	0.019846619928818473;	0.008242621204016757;	0.01081010106174488;	;	;	;	;	;	;	;	;	;	;	;	;	
q;	0.000950009500095001;	0.0073789084392793940272;	0.019353530485045126;	0.007353900260945867;	0.010377697019275087;	;	;	;	;	;	;	;	;	;	;	;	;	
z;	0.0007400074000740008;	0.006611005673352135539;	0.018891326126426883;	0.006561001374366903;	0.009978554826226045;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/open_job_positons_industry_branch_2014_q1.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
Freelancers, science, engineering;	0.26010430247718386;	0.2688273717327425893;	0.28048614816462025;	0.26693935578640937;	0.3679369250985546;	32;	35.62283791427306321;	0.031012410561454814;	0.8039999999999999;	0.697566909345145;	0.2690979397499023;	0.06922825538713544;	0.030806196995187114;	0.12311919003413727;	0.9995;	0.2096244568072017;	0.9999906332958111;	0.038272038881434379002
Motor vehicles, sale/repair;	0.22408735332464147;	0.2042636513779752762;	0.17295091131717918;	0.20395993162832235;	0.1839684625492773;	;	;	;	;	;	;	;	;	;	;	;	;	
Health/social sector;	0.13983050847457626;	0.15545276734381686881;	0.13034291201151987;	0.15583934256256973;	0.12264564169951818;	;	;	;	;	;	;	;	;	;	;	;	;	
Construction;	0.11554758800521513;	0.11848333621802829167;	0.10664347569808368;	0.11907192013865904;	0.09198423127463864;	;	;	;	;	;	;	;	;	;	;	;	;	
Hospitality;	0.10511734028683181;	0.0904341308672895816;	0.09127105547042862;	0.09097909380498484;	0.07358738501971092;	;	;	;	;	;	;	;	;	;	;	;	;	
Mech./Electr. engineering, vehicles;	0.06649282920469361;	0.06911803337504995708;	0.08037090445869927;	0.06951425239416185;	0.06132282084975909;	;	;	;	;	;	;	;	;	;	;	;	;	
Transport and storage;	0.048728813559322036;	0.052893758335346661845;	0.07217702720749172;	0.05311364494657645;	0.05256241787122208;	;	;	;	;	;	;	;	;	;	;	;	;	
Information,communication;	0.040091264667535854;	0.04052695074975077349;	0.06575756567197748;	0.04058245873831642;	0.04599211563731932;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/open_job_positons_occ_area_2014.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
engineering and technology;	0.20938225403010605;	0.21496488753106699148;	0.23235985348011565;	0.20650146212780637;	0.28186961182070197;	6;	12.9458306822597229565;	0.0336002113924394;	0.9275;	0.8508679777033669;	0.22788185797086496;	0.07643433753497915;	0.039867965023426315;	0.09510656106312339;	0.9995;	0.1728891522083577;	0.9944474778900751;	0.039352306464510672992
IT und telecommunication;	0.18299607116906833;	0.15958907140236096204;	0.12883216654899293;	0.16442024748570183;	0.14093480591035099;	;	;	;	;	;	;	;	;	;	;	;	;	
sale;	0.10208208748882759;	0.12185440812608556805;	0.09124181102212876;	0.1309144134123745;	0.09395653727356731;	;	;	;	;	;	;	;	;	;	;	;	;	
finance, controlling, taxes;	0.09262974465814026;	0.09505837516907735005;	0.07143113101991956;	0.10423645445854528;	0.07046740295517549;	;	;	;	;	;	;	;	;	;	;	;	;	
consulting;	0.07487605856594456;	0.075421183609472315415;	0.05907855983008125;	0.0829949747692286;	0.0563739223641404;	;	;	;	;	;	;	;	;	;	;	;	;	
management;	0.06403158497141792;	0.060668252520530043158;	0.05058911863550716;	0.06608211947274462;	0.04697826863678366;	;	;	;	;	;	;	;	;	;	;	;	;	
office and administration;	0.04910395648064199;	0.049359704103179665154;	0.04437049090535912;	0.05261579422311185;	0.040267087402957424;	;	;	;	;	;	;	;	;	;	;	;	;	
marketing;	0.040953722101120776;	0.040546300509372793382;	0.03960506615282719;	0.041893659341097234;	0.035233701477587746;	;	;	;	;	;	;	;	;	;	;	;	;	
health;	0.04021746818675772;	0.03358110415440920887;	0.035828341057678806;	0.0333564991064408;	0.031318845757855776;	;	;	;	;	;	;	;	;	;	;	;	;	
product management and transport;	0.03184539310814895;	0.028010812748033420844;	0.0327561699902475;	0.026559055717209266;	0.0281869611820702;	;	;	;	;	;	;	;	;	;	;	;	;	
construction and real estate;	0.028054810728087604;	0.023510264860188734197;	0.030204622060799748;	0.02114680675387855;	0.025624510165518363;	;	;	;	;	;	;	;	;	;	;	;	;	
staff;	0.021698592436839702;	0.019841483268998937182;	0.02804919033990595;	0.01683747497077327;	0.02348913431839183;	;	;	;	;	;	;	;	;	;	;	;	;	
manufacturing;	0.015557784679488417;	0.016827242781067776649;	0.026202478089330326;	0.013406306053249346;	0.021682277832361693;	;	;	;	;	;	;	;	;	;	;	;	;	
science and research;	0.01256775786569957;	0.014333540228016147803;	0.02460126561694954;	0.01067434649823482;	0.020133543701478712;	;	;	;	;	;	;	;	;	;	;	;	;	
law;	0.01191831118141425;	0.012257688277275025984;	0.023198649468666028;	0.008499110247953903;	0.018791307454713465;	;	;	;	;	;	;	;	;	;	;	;	;	
media (print, radio, tv, web);	0.010664428969180219;	0.010520057479683093585;	0.021959070822109798;	0.006767147292700333;	0.017616850738793873;	;	;	;	;	;	;	;	;	;	;	;	;	
education and social;	0.005488145990470495;	0.009058241094407340946;	0.020855063116567773;	0.005388126656213936;	0.016580565401217762;	;	;	;	;	;	;	;	;	;	;	;	;	
gastronomy and tourism;	0.004761537323893851;	0.007822862785464411387;	0.019865061598138774;	0.004290125160231055;	0.015659422878927888;	;	;	;	;	;	;	;	;	;	;	;	;	
print and media;	0.0011702900647517635;	0.006774519351310213838;	0.01897189024467425;	0.0034158762525044765;	0.014835242727405367;	;	;	;	;	;	;	;	;	;	;	;	;	

==> newcharts/wikipedia_popular_pages_top_40_jan_2015.csv <==
Classes;	Relative;	Approximated;	Zipf;	Exponential;	Zipf1;	N0;	Navg;	Error;	z;	ZipfS;	ExpG;	ErrorZipf;	ErrorExp;	ErrorZipf1;	zIdeal;	ErrorIdeal;	zVoss;	ErrorVoss
Main Page;	0.47472029587712694;	0.51628517643015138045;	0.4965165165269177;	0.511507908935372;	0.23372442228572157;	24;	25.01039793666365425;	0.1898051046790831;	0.5219999999999999;	1.6551753733333698;	0.7164319978763993;	0.2593739888433794;	0.18924717112712597;	0.39168337615033283;	0.9315;	0.25330902079276457;	0.31468063194627693;	0.06409884268792513637
Undefined;	0.40502177540594453;	0.24907168676044310134;	0.15764357108491958;	0.24986756803202892;	0.11686221114286079;	;	;	;	;	;	;	;	;	;	;	;	;	
Less (Unix);	0.03874836802334454;	0.120521903774890279545;	0.08057760391189614;	0.12205833079724482;	0.07790814076190719;	;	;	;	;	;	;	;	;	;	;	;	;	
Online shopping;	0.008302056506594586;	0.058481420492291757716;	0.05005169954514255;	0.059624529243026574;	0.05843110557143039;	;	;	;	;	;	;	;	;	;	;	;	;	
Scottish ind. ref. 2014;	0.004549326094795089;	0.02845076285594456737;	0.03459519332869218;	0.02912611096868104;	0.046744884457144316;	;	;	;	;	;	;	;	;	;	;	;	;	
English alphabet;	0.0040567324286049245;	0.013874479188061550641;	0.02558332060933334;	0.014227874851676738;	0.038954070380953595;	;	;	;	;	;	;	;	;	;	;	;	;	
Alphabet;	0.004022022914895087;	0.0067813579769868921577;	0.01982203487538936;	0.006950204337704011;	0.033389203183674505;	;	;	;	;	;	;	;	;	;	;	;	;	
Scotland;	0.0028885030191598982;	0.0033214753126488958484;	0.015891371973600715;	0.0033951198502527543;	0.029215552785715197;	;	;	;	;	;	;	;	;	;	;	;	;	
Alive!;	0.002855087089033556;	0.0016300571277311118932;	0.013076604777618565;	0.0016584891950656168;	0.02596938025396906;	;	;	;	;	;	;	;	;	;	;	;	;	
Alive;	0.002759865512730862;	0.0008014571266388005355;	0.010983944415094917;	0.0008101588549059989;	0.023372442228572158;	;	;	;	;	;	;	;	;	;	;	;	;	
ISIL;	0.0027061620446480867;	0.00039474463684644890304;	0.009380936006178828;	0.00039575619312770446;	0.021247674753247417;	;	;	;	;	;	;	;	;	;	;	;	;	
Payday loan;	0.0026772094716189985;	0.00019474552912812659872;	0.00812268250264155;	0.00019332377033280164;	0.019477035190476798;	;	;	;	;	;	;	;	;	;	;	;	;	
Hollow Body Guitar;	0.0025410523934431507;	9.622645845981423662e-05;	0.0071147901603123955;	9.443713282240369e-05;	0.017978801714286275;	;	;	;	;	;	;	;	;	;	;	;	;	
Rock music;	0.002533177333077974;	4.761687532798373592e-05;	0.006293479189340908;	4.613179248658126e-05;	0.016694601591837253;	;	;	;	;	;	;	;	;	;	;	;	;	
Amazon.com;	0.0021967715412401605;	2.3595716596295708218e-05;	0.005614310284769159;	2.253501577633801e-05;	0.015581628152381437;	;	;	;	;	;	;	;	;	;	;	;	;	
Deaths in 2014;	0.002044227425226055;	1.1707937918649287185e-05;	0.00504549706600024;	1.1008176978761875e-05;	0.014607776392857598;	;	;	;	;	;	;	;	;	;	;	;	;	
Ruin value;	0.002015773523731062;	5.8166643103046547593e-06;	0.004563782587017027;	5.37740739116691e-06;	0.013748495428571856;	;	;	;	;	;	;	;	;	;	;	;	;	
United Kingdom;	0.0020126432489526785;	2.8932596999118296147e-06;	0.004151810878779002;	2.6268209810184935e-06;	0.01298469012698453;	;	;	;	;	;	;	;	;	;	;	;	;	
NASA Helios;	0.0019673135127691757;	1.4407745538082679656e-06;	0.0037964023270945675;	1.2831812738706417e-06;	0.012301285383459029;	;	;	;	;	;	;	;	;	;	;	;	;	
Facebook;	0.0019557551953303803;	7.182521212837525123e-07;	0.0034873929961198955;	6.268239036882785e-07;	0.011686221114286079;	;	;	;	;	;	;	;	;	;	;	;	;	
Theodore Roosevelt;	0.0019506302344156135;	3.5843360530320415695e-07;	0.003216835738092361;	3.0619851944209535e-07;	0.01112973439455817;	;	;	;	;	;	;	;	;	;	;	;	;	
Google;	0.00175396109364691;	1.7904883483983967365e-07;	0.002978439191665764;	1.4957555504321828e-07;	0.010623837376623708;	;	;	;	;	;	;	;	;	;	;	;	;	
Franklin D. Roosevelt;	0.0016970384786311596;	8.952546992521626225e-08;	0.002767166685246599;	7.306647565524142e-08;	0.010161931403727025;	;	;	;	;	;	;	;	;	;	;	;	;	
List of Bollywood films of 2014;	0.0016676366074871926;	4.4803979904893643895e-08;	0.002578944776021336;	3.569239547956504e-08;	0.009738517595238399;	;	;	;	;	;	;	;	;	;	;	;	;	
Wireless security camera;	0.00154567438733635;	2.2442182148022942175e-08;	0.0024104483166466914;	1.7435452902924958e-08;	0.009348976891428863;	;	;	;	;	;	;	;	;	;	;	;	;	
20 Fenchurch Street;	0.0015145888825970695;	1.12506264753440845835e-08;	0.0022589398158131325;	8.517080847211855e-09;	0.008989400857143138;	;	;	;	;	;	;	;	;	;	;	;	;	
West Indies in India in 2014/15;	0.00150951329510152;	5.644649920215893196e-09;	0.0021221478948046913;	4.160526632822563e-09;	0.008656460084656354;	;	;	;	;	;	;	;	;	;	;	;	;	
Ariana Grande;	0.0014906427742766262;	2.8342124210053436543e-09;	0.0019981742820886386;	2.032384354798334e-09;	0.008347300795918626;	;	;	;	;	;	;	;	;	;	;	;	;	
Mali (GPU);	0.0014858239285610072;	1.4241313227855180067e-09;	0.0018854219015850071;	9.928036833228463e-10;	0.008059462837438676;	;	;	;	;	;	;	;	;	;	;	;	;	
2014 in film;	0.0014831281398717368;	7.1610686685459427064e-10;	0.0017825387333752878;	4.849767472832226e-10;	0.007790814076190719;	;	;	;	;	;	;	;	;	;	;	;	;	
Ddd;	0.0014809260853746403;	3.6033327367088921286e-10;	0.0016883735948381034;	2.369073053981922e-10;	0.007539497493087793;	;	;	;	;	;	;	;	;	;	;	;	;	
Wikipedia;	0.0014060463577895185;	1.8143405963176703614e-10;	0.0016019410209078947;	1.1572734500249285e-10;	0.007303888196428799;	;	;	;	;	;	;	;	;	;	;	;	;	
Kevin James;	0.0013857291957815549;	9.141363105389006033e-11;	0.0015223931544435202;	5.653189275364661e-11;	0.007082558251082472;	;	;	;	;	;	;	;	;	;	;	;	;	
Schizophrenia and smoking;	0.0013536364732902393;	4.6086221058387313604e-11;	0.0014489970841353335;	2.7615382503080512e-11;	0.006874247714285928;	;	;	;	;	;	;	;	;	;	;	;	;	
Ebola virus disease;	0.001347045121824715;	2.3248237819434399057e-11;	0.0013811164500204442;	1.3489895944484366e-11;	0.006677840636734902;	;	;	;	;	;	;	;	;	;	;	;	;	
Iggy Azalea;	0.0013001551855939422;	1.173435044201677738e-11;	0.0013181964176703419;	6.589707478167891e-12;	0.006492345063492265;	;	;	;	;	;	;	;	;	;	;	;	;	
Alibaba Group;	0.0012794973469933786;	5.926111905434082906e-12;	0.0012597513304624152;	3.2190199855156605e-12;	0.006316876277992475;	;	;	;	;	;	;	;	;	;	;	;	;	
Human resources;	0.0012687141922362965;	2.9944325452866512974e-12;	0.0012053545052329415;	1.5724658039039591e-12;	0.006150642691729514;	;	;	;	;	;	;	;	;	;	;	;	;	
List of Doctor Who serials;	0.0012651296820011125;	1.5138596203769354918e-12;	0.0011546297542406694;	7.681371086769552e-13;	0.005992933904762091;	;	;	;	;	;	;	;	;	;	;	;	;	
Destiny (video game);	0.0012403639749216605;	7.6573043526416626513e-13;	0.0011072443058499403;	3.752289024420844e-13;	0.0058431105571430395;	;	;	;	;	;	;	;	;	;	;	;	;	
